Untargeted Bayesian search of anisotropic gravitational-wave backgrounds through the analytical marginalization of the posterior

We develop a method to perform an untargeted Bayesian search for anisotropic gravitational-wave backgrounds that can efficiently and accurately reconstruct the background intensity map. Our method employs an analytic marginalization of the posterior of the spherical-harmonic components of the intensity map, without assuming the background possesses any specific angular structure. The key idea is that the likelihood function of the spherical-harmonic components is a multivariate Gaussian when the intensity map is expressed as a linear combination of the spherical-harmonic components and the noise is stationary and Gaussian. If a uniform and wide prior of these spherical-harmonic components is prescribed, the marginalized posterior and the Bayes factor can be well approximated by a high-dimensional Gaussian integral. The analytical marginalization allows us to regard the spherical-harmonic components of the intensity map of the background as free parameters, and to construct their individual marginalized posterior distribution in a reasonable time, even though many spherical-harmonic components are required. The marginalized posteriors can, in turn, be used to accurately construct the intensity map of the background. By applying our method to mock data, we show that we can recover precisely the angular structures of various simulated anisotropic backgrounds, without assuming prior knowledge of the relation between the spherical-harmonic components predicted by a given model. Our method allows us to bypass the time-consuming numerical sampling of a high-dimensional posterior, leading to a more model-independent and untargeted Bayesian measurement of the angular structures of the gravitational-wave background.

==> Supplementrary_materials/Galactic_plane/log_epsilon_0.5.txt <==
0 0 1.9998313358020833e-47 4.881791438469169e-49
1 0 -1.5794802935208556e-49 1.1973752572120962e-48
2 0 -1.9439663335772432e-48 5.066772616221438e-48
3 0 -4.217177147968938e-49 1.3823645751808745e-48
4 0 -2.6958060437143617e-48 4.5867468070690133e-48
5 0 -1.1014441897427225e-48 4.025935643553329e-48
6 0 6.223311566176121e-49 3.6388318535233635e-48
7 0 -1.1739717411854033e-48 3.8627223050145034e-48
8 0 -4.0901490683421817e-48 6.798109320962764e-48
9 0 -2.2411392219002478e-49 1.5663482057709908e-48
10 0 -8.771224266988938e-48 7.328150142378918e-48
1 1 1.9508344656331296e-48 1.19475374451406e-48
2 1 -3.026569695423846e-48 1.3006233738162541e-49
2 2 -3.186741658511709e-48 2.8964474911499477e-49
3 1 1.3538619623424612e-48 3.053246085548814e-48
3 2 -3.6979045601542305e-49 9.084447377598604e-50
3 3 -3.956478954544087e-49 2.081705607370179e-49
4 1 -1.1538162382249083e-48 4.18635830123986e-49
4 2 9.20959000324907e-49 7.032806207339511e-49
4 3 1.6449762865543852e-48 1.3572560003962959e-49
4 4 1.1018700206221346e-48 2.6163590990748235e-49
5 1 -4.6736238386333504e-48 3.187442424769049e-48
5 2 6.287178117777362e-49 4.931754379986359e-49
5 3 -1.1284473233145734e-48 5.568874984965129e-49
5 4 1.9917034164302498e-49 2.2927094726359042e-49
5 5 2.6019254370760964e-49 3.0352284407916574e-49
6 1 -2.3492883420777372e-48 2.0707807208935953e-48
6 2 1.0206010043143093e-48 1.0384886921978425e-48
6 3 1.773620614023512e-49 6.543523553175912e-49
6 4 -8.88588677423237e-49 5.864928327648675e-49
6 5 -4.854230434889938e-49 4.217864773818414e-49
6 6 -3.330054314849376e-50 4.305565376734252e-49
7 1 6.147325185619889e-48 4.232946901904025e-48
7 2 -1.7314210058737125e-49 1.4999685267175456e-48
7 3 2.3448021581253192e-48 1.0100061137930045e-48
7 4 -1.237239963723305e-49 7.561078551015919e-49
7 5 -8.17157192979339e-49 5.27460304621164e-49
7 6 -4.702810649432925e-49 4.507316990779813e-49
7 7 1.985064481479393e-49 4.9445710508225875e-49
8 1 -1.7172253018659166e-48 1.300263211977595e-48
8 2 2.648590220873991e-48 2.1598697432284345e-48
8 3 2.6453912054481893e-49 1.385718343481667e-48
8 4 1.5940405084862668e-49 1.2696731905725036e-48
8 5 2.2595196262580303e-48 1.1649896201182714e-48
8 6 6.918916335193505e-49 6.6637685313609776e-49
8 7 2.1463974536240492e-49 6.186109987958508e-49
8 8 -4.871650334725564e-49 7.111077067196076e-49
9 1 -1.271997024683957e-47 9.249125947340635e-48
9 2 7.041713295988619e-49 9.807351622189406e-49
9 3 -4.519970501609287e-48 1.6763552989657853e-48
9 4 -7.87420622744236e-49 8.867508734949613e-49
9 5 2.9755322928272285e-50 7.907200459103028e-49
9 6 -4.4911545810405124e-49 8.369728966048076e-49
9 7 -2.180521300141026e-49 5.1112431280771586e-49
9 8 5.385053731194599e-49 4.111375038934192e-49
9 9 9.537167058953611e-49 7.217542392850226e-49
10 1 1.3762265129989404e-48 1.2244534477782292e-48
10 2 -1.2091346496207407e-48 3.464370426925823e-48
10 3 3.869022591708732e-49 1.1716002108587171e-48
10 4 -1.3353463586752475e-48 2.0489136510415577e-48
10 5 -2.3282008366490354e-48 1.12841362449408e-48
10 6 4.723837353489507e-49 1.0394852963628144e-48
10 7 6.01746183422559e-49 1.0237234668795801e-48
10 8 -9.623329102158775e-49 6.374700828927918e-49
10 9 2.4272352199337516e-49 5.398646730696534e-49
10 10 1.0502730873755892e-48 1.0063675830771453e-48
1 1 -1.0770227941620397e-48 1.1918032648990342e-48
2 1 -3.8777829173053584e-49 1.3144035261361079e-49
2 2 -8.278369380222953e-49 2.891800730007561e-49
3 1 6.146670383138128e-48 3.0695689068552175e-48
3 2 -4.528244949969307e-49 9.098102762575105e-50
3 3 4.445057236531184e-49 2.0818691413462387e-49
4 1 4.64686333217133e-49 4.2086231216856286e-49
4 2 4.0851005666742464e-49 7.049103553687058e-49
4 3 3.884671993705444e-49 1.3555607893073891e-49
4 4 9.709722738539657e-49 2.613011878186235e-49
5 1 -2.010108821350621e-48 3.162463194476048e-48
5 2 -8.714957000507696e-49 4.916109730564664e-49
5 3 -9.026134873516152e-49 5.568700424397366e-49
5 4 5.348403126181747e-49 2.282865412318806e-49
5 5 7.532634669502481e-49 3.034491787299048e-49
6 1 4.1293530768228105e-48 2.0500285292958094e-48
6 2 -3.725878983149197e-49 1.0356484255348514e-48
6 3 -6.679378279855463e-49 6.55839762725077e-49
6 4 -2.823984749646007e-49 5.8771067781494856e-49
6 5 -1.1161308186341472e-48 4.219047363720392e-49
6 6 -1.1162453662829624e-48 4.29447964182441e-49
7 1 1.5158004856073037e-48 4.197490771591131e-48
7 2 8.486105086673269e-49 1.5049130848616446e-48
7 3 9.885197409443075e-49 1.0147052822410628e-48
7 4 -2.374804384613444e-49 7.593151821714596e-49
7 5 2.6877794386533707e-49 5.275823706664427e-49
7 6 -7.775800666297759e-49 4.5265483160987694e-49
7 7 -2.3829371791491577e-50 4.92261644207638e-49
8 1 -6.195504758359674e-49 1.307796710193457e-48
8 2 6.810267343905974e-49 2.1523139064254468e-48
8 3 -2.8903849464337405e-49 1.382369610179335e-48
8 4 -6.587165842834046e-49 1.2788533766746549e-48
8 5 7.928397554932764e-49 1.1646957400313138e-48
8 6 -3.578818295649743e-49 6.684468466423477e-49
8 7 -9.065235325405941e-49 6.173634064765069e-49
8 8 8.437588641026909e-49 7.122532130647527e-49
9 1 7.008920143387431e-48 9.20860666483368e-48
9 2 -8.605767971213666e-49 9.792729837460264e-49
9 3 1.0303401473688959e-48 1.6794989314378008e-48
9 4 -1.3278884502099336e-49 8.825775482676254e-49
9 5 -1.1333448045216351e-48 7.89978553908883e-49
9 6 -6.045360156423414e-49 8.33632651234576e-49
9 7 7.774107328787156e-49 5.124161362830146e-49
9 8 1.2513396760195462e-50 4.1298959413411936e-49
9 9 -9.593386731339782e-49 7.234205059500165e-49
10 1 -6.60905376649525e-49 1.2238206401684965e-48
10 2 3.157221783585345e-48 3.475595787628969e-48
10 3 9.093010278535227e-49 1.1760858850622573e-48
10 4 1.1825746708547442e-48 2.0433456364582997e-48
10 5 1.2426418357109458e-48 1.1290271860243196e-48
10 6 1.0517412204646104e-48 1.039959264842283e-48
10 7 -2.927146696205841e-49 1.0281959195613768e-48
10 8 4.6298170161165906e-49 6.38986412754064e-49
10 9 -2.4848683584485492e-49 5.398294370508736e-49
10 10 -2.324871498724078e-49 1.0134604700477778e-48

==> Supplementrary_materials/Galactic_plane/log_epsilon_0.txt <==
0 0 6.84817415913434e-48 4.828769442155705e-49
1 0 -1.352842540388905e-49 1.1857427512575418e-48
2 0 -4.616093880184586e-48 5.0216067733261273e-48
3 0 -1.922838539841252e-49 1.36923814696336e-48
4 0 -2.788534686956076e-48 4.557195227974209e-48
5 0 -4.963810557821761e-50 3.993658689203271e-48
6 0 4.570752197431405e-49 3.6209113014766506e-48
7 0 -2.2579917370403955e-48 3.845253126340848e-48
8 0 -2.1502841939721044e-48 6.768396659892648e-48
9 0 7.602559674494578e-49 1.5616576708365434e-48
10 0 -1.806773900432179e-48 7.30488322273531e-48
1 1 3.1087078767243794e-49 1.188353370475263e-48
2 1 -9.930008806804706e-49 1.2762902475489918e-49
2 2 -9.536851504795429e-49 2.8499389024526008e-49
3 1 -2.3242805528370032e-48 3.0382648891707955e-48
3 2 3.4400952274048426e-50 8.877553675430313e-50
3 3 5.3757939149567095e-50 2.049357953741146e-49
4 1 -3.7119804962397785e-49 4.116286985855453e-49
4 2 -2.62644967222673e-49 6.934798690728088e-49
4 3 6.301973081768864e-49 1.3308600038442398e-49
4 4 2.0996092803688706e-49 2.577226686909496e-49
5 1 -4.058791172528107e-49 3.175005147929138e-48
5 2 -4.5210374141469716e-49 4.867020715303039e-49
5 3 8.753464997030287e-50 5.501821227924056e-49
5 4 -6.443730284036579e-50 2.2538112571789992e-49
5 5 1.838869796979487e-49 2.995550513595677e-49
6 1 -2.6901611496878273e-48 2.0448306264520923e-48
6 2 7.068214510809075e-50 1.0271025868443075e-48
6 3 1.8158106373147614e-48 6.4614296602337925e-49
6 4 -6.527434814024583e-50 5.7968324961098284e-49
6 5 -6.704452635558548e-49 4.1623074814563924e-49
6 6 1.3759087446879349e-49 4.258253124736045e-49
7 1 1.8283457810232365e-48 4.218570332261115e-48
7 2 -3.4919500026856745e-49 1.4888181571956878e-48
7 3 2.0247146113644845e-49 1.001336329519049e-48
7 4 3.362677236796613e-49 7.463976840055239e-49
7 5 2.400665885768737e-49 5.221496870768718e-49
7 6 1.5782255949197012e-49 4.475273087825371e-49
7 7 -4.2966264874658215e-49 4.902983357333841e-49
8 1 1.0304497133156957e-49 1.2909755580960879e-48
8 2 1.2721544801737757e-48 2.1432108741183293e-48
8 3 -1.862638781694027e-48 1.3763019604839934e-48
8 4 1.1373463241875461e-48 1.2596174954834185e-48
8 5 7.462968295505512e-49 1.1522300678792082e-48
8 6 1.5138502136222502e-48 6.606557425309702e-49
8 7 -9.109417723032106e-49 6.156004115465752e-49
8 8 2.752042461667263e-49 7.06477359826079e-49
9 1 -7.627443255806233e-48 9.219950434712844e-48
9 2 8.765572504663319e-49 9.762377015043568e-49
9 3 8.336976493518044e-50 1.6661261679009487e-48
9 4 2.88616694372007e-49 8.802169819782406e-49
9 5 -4.1953976471209594e-49 7.856506403241951e-49
9 6 3.1476483271835912e-49 8.325285797122217e-49
9 7 -2.1436658827147962e-49 5.082338375475559e-49
9 8 -4.922169482270997e-50 4.091309424176986e-49
9 9 9.017622592163051e-49 7.180624867652653e-49
10 1 8.274622794082646e-49 1.2189761970749566e-48
10 2 -4.235196861698651e-48 3.4476418837971304e-48
10 3 -1.4263180666823343e-48 1.1668755240573062e-48
10 4 -3.190516091063786e-48 2.0378678404495607e-48
10 5 -2.819896614172084e-49 1.1203127550938806e-48
10 6 -5.09137992218233e-49 1.0337688359718389e-48
10 7 7.376688568624241e-49 1.0200007644408074e-48
10 8 1.1046425409323712e-49 6.346526378383541e-49
10 9 1.267580254720026e-48 5.377132879082377e-49
10 10 1.2839051967845493e-48 1.0021847228356199e-48
1 1 7.405233615130676e-49 1.1854837608083845e-48
2 1 -1.0494740114499865e-49 1.2898216277115757e-49
2 2 -1.0629900507839162e-49 2.8453652848382112e-49
3 1 1.1040894118111011e-48 3.05439963044747e-48
3 2 -1.0655737505109732e-49 8.890989115089605e-50
3 3 -5.257546048069908e-50 2.0494930259094653e-49
4 1 1.5312276979661612e-49 4.138387083862583e-49
4 2 5.47503724308985e-49 6.950900649246764e-49
4 3 -2.6909891086973266e-50 1.3291820251900413e-49
4 4 1.5740299044769543e-49 2.5737644579621263e-49
5 1 -2.5820108190928538e-48 3.1500784303084296e-48
5 2 2.66791472134148e-49 4.8515475239211134e-49
5 3 -7.051729331910674e-50 5.501680883866505e-49
5 4 5.100047833981548e-50 2.2440324168502186e-49
5 5 -1.3292483859650294e-50 2.9948599116825435e-49
6 1 -5.087583631938309e-49 2.024292886548518e-48
6 2 -1.7711886979513105e-48 1.024296533887406e-48
6 3 3.770211413771663e-49 6.476153117807983e-49
6 4 -5.4695263441253836e-49 5.809038138212034e-49
6 5 -6.4977111028035296e-49 4.163484371723268e-49
6 6 -4.3953435156316915e-49 4.247331029891323e-49
7 1 3.2893791226990394e-48 4.183187676396925e-48
7 2 -1.5906286671047605e-48 1.4937331271928637e-48
7 3 6.1943120484366195e-49 1.0059955032398889e-48
7 4 -7.981930834147253e-49 7.49594438447259e-49
7 5 1.5196318745896251e-49 5.2226743137084536e-49
7 6 -5.501923383959842e-50 4.494261359916142e-49
7 7 -2.2084851274933756e-49 4.8813324536120916e-49
8 1 -2.6385865549147535e-48 1.2984972232840537e-48
8 2 3.3107358076781775e-48 2.1357083730968735e-48
8 3 3.6923788006488806e-48 1.372972743551489e-48
8 4 1.7574446290771823e-48 1.2687227858813967e-48
8 5 -6.6386104470154945e-49 1.1519302136224654e-48
8 6 2.2506656712600132e-49 6.626901633862606e-49
8 7 -1.0177632940639869e-48 6.143563481519166e-49
8 8 -1.2941522714824553e-49 7.076037617265908e-49
9 1 -1.2978219006546323e-48 9.179611610503547e-48
9 2 1.8833868342628444e-49 9.747899235565762e-49
9 3 5.020348848035364e-49 1.6692537534069172e-48
9 4 -3.960800004581941e-49 8.760699291360433e-49
9 5 -1.6158767876726142e-49 7.849161280278387e-49
9 6 -3.927484639217348e-49 8.292221682796047e-49
9 7 -2.854854204874274e-49 5.095109759567063e-49
9 8 -1.17416181919194e-49 4.109740722948456e-49
9 9 2.4967144167786217e-48 7.1972129776096e-49
10 1 2.326796706362141e-48 1.2183537457514628e-48
10 2 8.635975974383339e-49 3.458827529711531e-48
10 3 -3.10907815420102e-48 1.1713437936441242e-48
10 4 -1.970121579122188e-49 2.0323325424651656e-48
10 5 -2.0311580782247632e-49 1.1209214901273013e-48
10 6 1.6834558526248726e-48 1.0342421107303408e-48
10 7 -1.7478820817791033e-48 1.0244566158439444e-48
10 8 -6.64178865501379e-49 6.361623108721179e-49
10 9 7.294972343347084e-49 5.376786524384005e-49
10 10 1.4627070157883945e-48 1.0092410916216499e-48

==> Supplementrary_materials/Galactic_plane/log_epsilon_1.5.txt <==
0 0 1.9745626992989504e-46 5.5480942733856175e-49
1 0 -1.3682570548459797e-48 1.3424290562191852e-48
2 0 1.3968585390899933e-49 5.630362057629387e-48
3 0 -4.595243133498063e-48 1.5453127267014425e-48
4 0 -9.34640131013045e-48 4.9513744885419795e-48
5 0 -5.0565559085854417e-48 4.426010562646749e-48
6 0 -5.545464895395095e-48 3.859333964573952e-48
7 0 -2.807450213208301e-48 4.0805082797092564e-48
8 0 -1.0348772115362856e-47 7.165114904857651e-48
9 0 -7.790509260241223e-49 1.6270352827085482e-48
10 0 -8.520569847613208e-48 7.618926081706525e-48
1 1 1.252643379850739e-49 1.275769895107718e-48
2 1 -2.873579039278409e-47 1.6132636900685266e-49
2 2 -3.082609947954408e-47 3.483864828476201e-49
3 1 2.852820006957637e-49 3.2421194501943307e-48
3 2 -2.808215375240186e-48 1.1770499050752561e-49
3 3 -4.576064175898698e-49 2.4918563867900155e-49
4 1 -1.7672335023370585e-47 5.0784616425855224e-49
4 2 1.2196352286029435e-47 8.254629271008273e-49
4 3 1.767840125885534e-47 1.6976849212609036e-49
4 4 1.0523525938670675e-47 3.1065603290879953e-49
5 1 -3.319770213895275e-49 3.3440866933952637e-48
5 2 2.375494146285481e-48 5.746885002362915e-49
5 3 1.0203485229856923e-48 6.4048775590697405e-49
5 4 3.59177011322063e-48 2.7772328642667604e-49
5 5 2.541545856768978e-49 3.525371826528651e-49
6 1 2.087936357081743e-48 2.3968391223018848e-48
6 2 8.570551392912783e-48 1.1788547939111192e-48
6 3 5.140399063692479e-48 7.570386757699323e-49
6 4 -7.168730574441773e-48 6.704946893691353e-49
6 5 -1.1024051798351727e-47 4.8839021474826755e-49
6 6 2.7672226400542863e-49 4.884640356658896e-49
7 1 -3.316945682439585e-49 4.414847876605313e-48
7 2 8.424714856892009e-49 1.6389336667036836e-48
7 3 -1.8629389990176e-48 1.117113896693059e-48
7 4 1.1845097157750568e-48 8.745917582249724e-49
7 5 -2.8486251038875485e-48 5.91539994078998e-49
7 6 9.170718780297015e-49 4.904198828034625e-49
7 7 6.959055638690418e-50 5.46932310139229e-49
8 1 -6.976234634813885e-49 1.417574119272926e-48
8 2 4.627831949244934e-48 2.3643795069919095e-48
8 3 1.824589821699083e-49 1.5028438898482148e-48
8 4 -1.6049314435117784e-49 1.3926055046469502e-48
8 5 1.0221798093482564e-48 1.3146977827929457e-48
8 6 7.832318806696691e-49 7.347583767495862e-49
8 7 4.9835116278382265e-49 6.568662445486476e-49
8 8 2.3176065206726826e-49 7.70196454877555e-49
9 1 -6.878889494395278e-49 9.621087211711067e-48
9 2 6.890762144906593e-49 1.0373948053745366e-48
9 3 2.313774286723952e-48 1.8037315315730208e-48
9 4 -2.2890370394512067e-48 9.671947531071377e-49
9 5 -2.672407870447166e-49 8.524506399392431e-49
9 6 -1.1240938932349064e-49 8.915163864357937e-49
9 7 -2.713110131701327e-49 5.473543163481759e-49
9 8 -3.523850898879151e-49 4.3730678024491255e-49
9 9 -1.0562702511504275e-48 7.697959963876243e-49
10 1 -1.0964815122499574e-48 1.2950596251976325e-48
10 2 -3.0572143114517806e-48 3.6722751511501424e-48
10 3 -1.0864085229340887e-48 1.2310710748379986e-48
10 4 -1.6847580258186967e-48 2.1853175670621056e-48
10 5 6.434721001877089e-49 1.224226221393239e-48
10 6 -1.1673584244387028e-48 1.1085623790565686e-48
10 7 3.709606081792662e-49 1.0708724161590423e-48
10 8 7.699354138155787e-51 6.733141627104628e-49
10 9 -3.7313683615810275e-49 5.679982906848911e-49
10 10 1.867921401707543e-48 1.0609765649477115e-48
1 1 -2.016231766398168e-48 1.2718245970924464e-48
2 1 -3.646749669585551e-48 1.6302016299480812e-49
2 2 -9.131468823236595e-48 3.478280291535916e-49
3 1 9.303628565038511e-48 3.2607371500738843e-48
3 2 -4.379700133479864e-48 1.1786908597862824e-49
3 3 2.173493135832378e-49 2.492404928936199e-49
4 1 2.2889576539108773e-48 5.102620442539361e-49
4 2 4.520213160745723e-48 8.273334574929043e-49
4 3 3.162524037759449e-48 1.6958652751298228e-49
4 4 8.802982259294581e-48 3.104777607130715e-49
5 1 -1.6475135753374785e-48 3.318450479601756e-48
5 2 -6.816599374907086e-48 5.729109208927115e-49
5 3 -1.712968770014611e-49 6.4042681078216556e-49
5 4 4.3355989218613975e-48 2.766906052544786e-49
5 5 4.787241551417181e-48 3.5240688550038654e-49
6 1 1.2321289816388286e-48 2.3735009015256125e-48
6 2 -2.713460123461469e-48 1.1755933161347421e-48
6 3 -2.4356830435602412e-49 7.586985857038579e-49
6 4 -5.256444346625578e-48 6.716679010016098e-49
6 5 -5.324147483956194e-48 4.8850718993457794e-49
6 6 -5.3591983045004816e-48 4.8719095779050914e-49
7 1 5.4946916843710634e-49 4.378470638724226e-48
7 2 -2.5800533978293354e-48 1.6442373295211728e-48
7 3 2.8138913907054255e-48 1.1223043183235127e-48
7 4 3.420155101310821e-48 8.778714169036345e-49
7 5 3.189667697380745e-49 5.917130175033912e-49
7 6 -6.329642782655993e-48 4.9262159250104045e-49
7 7 -5.223821678787151e-48 5.44374351693357e-49
8 1 8.047415579132338e-49 1.4252221459663223e-48
8 2 1.9852715168023213e-48 2.3561720131123215e-48
8 3 1.2957742784190187e-49 1.4992680539835664e-48
8 4 2.8059031392780865e-48 1.4026924438838167e-48
8 5 -1.3084795350555194e-48 1.3144875378779447e-48
8 6 1.0279386906014858e-48 7.372254369492936e-49
8 7 2.4918112251087727e-49 6.555697754122906e-49
8 8 7.434609938058906e-50 7.715835184811346e-49
9 1 1.5177239783098926e-48 9.578390521003479e-48
9 2 1.1081989471377569e-48 1.0357534623405464e-48
9 3 3.884575008033834e-49 1.807078262515754e-48
9 4 1.6090267245514306e-48 9.627200505407906e-49
9 5 -6.1921665730330616e-49 8.516269551776368e-49
9 6 -7.985829686631754e-49 8.877990791980878e-49
9 7 2.076004651121673e-49 5.488263773037814e-49
9 8 2.8096323270456315e-50 4.392752628535999e-49
9 9 -1.0986075301767731e-48 7.71558005750748e-49
10 1 -5.566400217044966e-49 1.2942649908117906e-48
10 2 6.420740587192251e-48 3.683990570661471e-48
10 3 5.206428721995826e-49 1.2357807630320826e-48
10 4 -2.990138780727223e-48 2.1793561346263383e-48
10 5 1.4280112331882316e-48 1.2248924273059102e-48
10 6 5.612920848232425e-49 1.1090565251889943e-48
10 7 1.0841076415109535e-48 1.0755543413198445e-48
10 8 -2.5202749099782704e-49 6.749087985394799e-49
10 9 2.206504423111999e-49 5.679551478501517e-49
10 10 -1.517529967888506e-48 1.0685428755865202e-48

==> Supplementrary_materials/Galactic_plane/log_epsilon_1.txt <==
0 0 6.172561721195991e-47 5.0469434657291935e-49
1 0 1.8142791940915203e-48 1.2335126501652625e-48
2 0 8.919182828161459e-48 5.207135589321865e-48
3 0 -3.942687050093373e-48 1.4230832318176318e-48
4 0 6.242844874492944e-48 4.6782562565573793e-48
5 0 5.417419056995502e-48 4.126010102710409e-48
6 0 -9.586182297628689e-48 3.6942741308500605e-48
7 0 4.6756738771592896e-48 3.916987670920214e-48
8 0 1.0654374020410076e-47 6.890148405164739e-48
9 0 -2.893112348537297e-48 1.5810959252808356e-48
10 0 8.882928092067746e-48 7.400495285237312e-48
1 1 -1.2847868084404942e-48 1.2147334824037312e-48
2 1 -8.870740967455918e-48 1.3769677842286602e-49
2 2 -9.845540186967857e-48 3.0415512527926683e-49
3 1 2.2370793902445523e-48 3.099952789216412e-48
3 2 -8.32310330886615e-49 9.735947597918846e-50
3 3 4.507746551991763e-50 2.18275712911314e-49
4 1 -6.154854114153132e-48 4.405549528629299e-49
4 2 4.522023914998471e-48 7.337292955303055e-49
4 3 5.528207283560608e-48 1.4401933242592176e-49
4 4 3.6773144668083465e-48 2.7381187269918153e-49
5 1 2.7246006319330125e-49 3.2262055221209134e-48
5 2 1.4085594368586472e-48 5.133532288094926e-49
5 3 -7.519920230804662e-49 5.777191537023747e-49
5 4 9.187068464075723e-49 2.4135067159356305e-49
5 5 7.454074740659121e-50 3.15804823373779e-49
6 1 2.0331461491455463e-48 2.1516070121350328e-48
6 2 2.6353832329143215e-48 1.0737349695498495e-48
6 3 6.414860592075082e-49 6.7988702864576414e-49
6 4 -3.256410094935324e-48 6.075749053693256e-49
6 5 -3.2958776752407044e-48 4.38817346973855e-49
6 6 -4.198912119605051e-49 4.451524815732738e-49
7 1 -5.5282658012481974e-49 4.277820228349694e-48
7 2 -1.0733180443910081e-49 1.5346057726663442e-48
7 3 4.628043202532169e-49 1.0368589513968439e-48
7 4 -9.84575988260748e-49 7.860595306347591e-49
7 5 -1.244094474179212e-48 5.437698871105403e-49
7 6 2.0601855996760913e-49 4.6065281897051116e-49
7 7 -7.187909597657262e-52 5.0742129771644805e-49
8 1 2.666348692178597e-49 1.3292435507066877e-48
8 2 -6.740810865782126e-49 2.2113661874015654e-48
8 3 -8.26668816630813e-49 1.4149526038340757e-48
8 4 5.399902010565522e-49 1.3007109237347273e-48
8 5 -1.39892508041435e-48 1.2038297316021388e-48
8 6 1.2313362764564111e-48 6.838874900296716e-49
8 7 9.817159222081813e-49 6.2801622000081364e-49
8 8 -6.240301388928757e-50 7.256007437738074e-49
9 1 4.091234431473234e-48 9.340417149799263e-48
9 2 -3.9073724755271915e-49 9.947535374684764e-49
9 3 -1.7729843196567445e-48 1.708116641558648e-48
9 4 2.510210379027871e-49 9.069645256141501e-49
9 5 5.265685356638246e-50 8.063337840429941e-49
9 6 -7.17482952886274e-49 8.506861157291052e-49
9 7 7.21562743671135e-49 5.20114138609459e-49
9 8 -2.7662703885189926e-49 4.17464323179643e-49
9 9 4.394189355610575e-49 7.333859493626258e-49
10 1 2.6800533691900876e-49 1.2416559222534764e-48
10 2 2.4146489781888666e-48 3.51628799019281e-48
10 3 1.4355891420146432e-48 1.186322984753407e-48
10 4 -5.2479832072628475e-49 2.083116082396751e-48
10 5 -1.1283225167313723e-49 1.1531389243836424e-48
10 6 -7.862347569071791e-49 1.0570425997674282e-48
10 7 -1.2522339795490914e-48 1.0353379951661432e-48
10 8 5.827833947958247e-50 6.462797595382744e-49
10 9 1.0737065676565536e-48 5.466542078530532e-49
10 10 -1.593411982968001e-48 1.0195610595406261e-48
1 1 -1.2958671107361287e-48 1.2115328305760347e-48
2 1 -1.1539727904793342e-48 1.3915255952694105e-49
2 2 -3.1319637192784944e-48 3.036675279558834e-49
3 1 1.8341671993490566e-49 3.116855847165666e-48
3 2 -1.470380032799378e-48 9.750287952076214e-50
3 3 4.656983081182212e-49 2.1830114612404898e-49
4 1 1.0194285418560018e-48 4.42831327395713e-49
4 2 1.1728372977362439e-48 7.354194854309676e-49
4 3 1.0342399802799518e-48 1.4384519382252258e-49
4 4 3.1870778757439736e-48 2.7351397626140567e-49
5 1 2.4926917123324924e-48 3.201063000301054e-48
5 2 -1.8330306210030195e-48 5.117355477158651e-49
5 3 3.483848066166294e-49 5.776910120388767e-49
5 4 1.8754694602663725e-48 2.403487607515275e-49
5 5 1.5243491921506498e-48 3.1571690623679063e-49
6 1 -2.33083181201009e-48 2.130195154933095e-48
6 2 -9.682097348800618e-50 1.0707888161084038e-48
6 3 3.896725216207273e-49 6.814199791425338e-49
6 4 -1.3138723168935088e-48 6.087834028986969e-49
6 5 -1.2744564133130012e-48 4.389366624140189e-49
6 6 -2.5767030051391465e-48 4.4399647545761204e-49
7 1 -4.1785958411625813e-48 4.2421354488870555e-48
7 2 8.104388647356916e-49 1.5396414576402546e-48
7 3 1.3860176066058034e-49 1.0416817612969906e-48
7 4 2.8282429202898327e-49 7.892945831229456e-49
7 5 1.044585652020668e-49 5.439051353985522e-49
7 6 -1.686617796123812e-48 4.626492609890145e-49
7 7 -2.4127456831584748e-48 5.051329043258871e-49
8 1 2.072848754600277e-48 1.3368110839867303e-48
8 2 -1.7867989352399793e-48 2.2036457227724014e-48
8 3 -2.782105730341949e-48 1.4115445828412804e-48
8 4 -1.0382033753379978e-48 1.3101215762177286e-48
8 5 9.12313374783756e-49 1.2035552742690083e-48
8 6 -4.7258507817099436e-52 6.860639895792121e-49
8 7 7.856294694221336e-49 6.267572175102809e-49
8 8 1.093211075451364e-49 7.268058971755095e-49
9 1 6.466993871349959e-48 9.299343029977059e-48
9 2 -4.706226909869417e-49 9.932466446819818e-49
9 3 1.2512206873828277e-48 1.7113103637058516e-48
9 4 2.62360457136762e-49 9.027117720354756e-49
9 5 -7.672375663375452e-49 8.055710169260698e-49
9 6 2.884811584519273e-50 8.472447892734211e-49
9 7 -1.0821795120294136e-48 5.2145134089967606e-49
9 8 -3.871116822963271e-49 4.1934462775967655e-49
9 9 6.217523443652578e-50 7.350755984607574e-49
10 1 -2.9841036213884565e-48 1.2409882764289572e-48
10 2 -1.3949136252023435e-48 3.527636324714274e-48
10 3 3.2777243545920416e-49 1.1908633067642056e-48
10 4 4.828830628118856e-49 2.0774476583012612e-48
10 5 -2.3160160898612678e-48 1.1537668757419528e-48
10 6 1.1373898306011396e-48 1.0575197544893897e-48
10 7 9.390210835442098e-49 1.0398621982312303e-48
10 8 1.9583287705418486e-49 6.478163489036602e-49
10 9 -5.611733468667473e-49 5.466170732871541e-49
10 10 -2.3786739958438915e-48 1.0267688730257402e-48

==> Supplementrary_materials/Galactic_plane/log_epsilon_2.txt <==
0 0 6.243895348086881e-46 6.996550250984108e-49
1 0 -3.0454970633921313e-48 1.6529015117617785e-48
2 0 6.843207010543568e-48 6.835699578550612e-48
3 0 -1.6560058966670137e-47 1.890626870607316e-48
4 0 -1.6328501349626684e-47 5.710062878807949e-48
5 0 -1.3316159054670917e-47 5.2711741972247634e-48
6 0 -3.149382381794178e-47 4.315342383322069e-48
7 0 -9.707955872160443e-48 4.546474803746667e-48
8 0 -6.974662659939202e-48 7.930805258614135e-48
9 0 2.058483247025431e-48 1.768006900461666e-48
10 0 -6.55085170817686e-48 8.24228069078048e-48
1 1 -1.641269195698385e-48 1.4552781227558687e-48
2 1 -9.060028981062401e-47 2.3254975626820293e-49
2 2 -9.887647746347594e-47 4.7737417387426325e-49
3 1 -2.931779599909375e-48 3.656538148948631e-48
3 2 -8.609943018643729e-48 1.8001470972251473e-49
3 3 -2.1140770428781852e-48 3.4006503199145668e-49
4 1 -5.711480741695185e-47 7.070764625113773e-49
4 2 4.0133242366201024e-47 1.0859389989218377e-48
4 3 5.587062772498391e-47 2.476746733686669e-49
4 4 3.426212982089755e-47 4.1659921030706765e-49
5 1 6.16387758751448e-48 3.687014587066206e-48
5 2 7.626553916430624e-48 7.522948816828803e-49
5 3 3.8421927351407546e-49 8.19039052714533e-49
5 4 1.0307093128373247e-47 3.8136034268625335e-49
5 5 1.8247417277160427e-48 4.566179825306981e-49
6 1 3.986200342399355e-49 3.1044148283949986e-48
6 2 3.114803620925263e-47 1.4704911871632503e-48
6 3 1.6257977966573633e-47 9.774261864849924e-49
6 4 -2.565012079814322e-47 8.458766907596477e-49
6 5 -3.3994044777219424e-47 6.206856916795019e-49
6 6 -2.3549354512886132e-48 6.096949998620432e-49
7 1 -9.276654953651602e-48 4.8173718976445235e-48
7 2 2.5784250685071073e-48 1.935271719995381e-48
7 3 -2.2796047677746408e-48 1.3415548930213868e-48
7 4 -1.3764265934541726e-48 1.1169157955953051e-48
7 5 -7.813689605403531e-48 7.212440736319692e-49
7 6 2.4955642019614894e-48 5.760497294531218e-49
7 7 -7.213107939875267e-49 6.631507028739001e-49
8 1 2.526652278845013e-49 1.6744969305795152e-48
8 2 4.6528414486899584e-48 2.785719726852575e-48
8 3 8.15630813236425e-49 1.7512602902506472e-48
8 4 2.3725384133157608e-49 1.64465664462979e-48
8 5 -3.572958525309443e-49 1.5981078956699766e-48
8 6 -1.5506579942389814e-49 8.710142127209799e-49
8 7 8.0877562678878e-49 7.430496258959452e-49
8 8 2.1148817277132e-49 9.033172633920763e-49
9 1 1.445857274968686e-47 1.0458001398021829e-47
9 2 8.269386186012228e-49 1.1615713550679558e-48
9 3 -2.8123387554518494e-48 2.0761203841900634e-48
9 4 -7.095431500185831e-49 1.1349985487303432e-48
9 5 -5.236277568358241e-49 9.803470528008043e-49
9 6 -6.38592435044178e-52 1.0078886436936158e-48
9 7 -3.3204819099235214e-49 6.26653164347934e-49
9 8 4.385873655557986e-49 4.988219518452819e-49
9 9 1.001654125640873e-48 8.822699498306589e-49
10 1 -1.4657613849562727e-49 1.4572693694602848e-48
10 2 3.893876449713651e-48 4.113054735615291e-48
10 3 -3.2833682250655238e-49 1.3611332306483052e-48
10 4 -1.9220604346374427e-48 2.4721193187783605e-48
10 5 5.713939660112931e-49 1.4089490258410643e-48
10 6 1.2779594814637476e-48 1.2500396523350681e-48
10 7 7.173441139336196e-50 1.1768977412635726e-48
10 8 3.034588516656556e-49 7.535800790146182e-49
10 9 2.100229813251006e-49 6.3448512672398044e-49
10 10 -1.3699311566563236e-48 1.1896022416120275e-48
1 1 -4.597780050975034e-48 1.449279968811946e-48
2 1 -1.19359124975267e-47 2.3493817394242987e-49
2 2 -2.9645898549586273e-47 4.7660044573413444e-49
3 1 2.421782744724085e-47 3.6798170087638885e-48
3 2 -1.35775032843247e-47 1.802368970076136e-49
3 3 1.7612497504430132e-48 3.4021820260495615e-49
4 1 9.405238542127615e-48 7.098164846951879e-49
4 2 1.0401360367552391e-47 1.088314461062828e-48
4 3 9.847694893417947e-48 2.4750824665995276e-49
4 4 2.875480319891892e-47 4.168108780303232e-49
5 1 -5.014157108987663e-48 3.659957879665095e-48
5 2 -2.1795509142613396e-47 7.5006546959823e-49
5 3 -1.979995909841833e-48 8.188787106801434e-49
5 4 1.4586508584797523e-47 3.803638663079605e-49
5 5 1.4243249796268062e-47 4.563712414603195e-49
6 1 -4.2762275930171853e-48 3.076108797562577e-48
6 2 -2.4601776971564592e-48 1.4663622224029372e-48
6 3 -1.80589146512713e-48 9.793843465702426e-49
6 4 -1.4078458412176794e-47 8.469086959248646e-49
6 5 -1.5798914499282183e-47 6.207682166046802e-49
6 6 -1.4991815896677446e-47 6.0822072069292525e-49
7 1 1.2267713451722657e-48 4.778999828884396e-48
7 2 -4.854649541100133e-48 1.941295629427155e-48
7 3 1.0807765790563902e-47 1.3477617330067394e-48
7 4 6.715439326902175e-48 1.1201248288954498e-48
7 5 8.293651958009036e-50 7.215140834257429e-49
7 6 -1.9722334511152345e-47 5.78768376856769e-49
7 7 -1.6706488852224712e-47 6.598762889595831e-49
8 1 -1.670861304074075e-48 1.6822468924723255e-48
8 2 -1.1178378982922406e-48 2.776186234505615e-48
8 3 -2.543477420843725e-49 1.747271229177473e-48
8 4 1.390380670487698e-48 1.6565572264340705e-48
8 5 -1.8949922680486782e-48 1.5980971543431432e-48
8 6 -1.251801184388419e-48 8.741559811610092e-49
8 7 -3.177059729156724e-49 7.41634369116605e-49
8 8 -6.397160900297469e-49 9.052327896411672e-49
9 1 -4.460663272636409e-48 1.0411030163779685e-47
9 2 -8.274917076520114e-50 1.1595508040187266e-48
9 3 4.207671333793188e-49 2.079917266713482e-48
9 4 1.0412484433151582e-49 1.1299897118491079e-48
9 5 -1.7737488915137615e-48 9.79366342696263e-49
9 6 -1.502430948618104e-48 1.003508370202246e-48
9 7 2.2834404878514217e-49 6.2849983203215906e-49
9 8 -7.833543322714978e-49 5.0106189539894846e-49
9 9 4.6084865628315995e-49 8.842510406413624e-49
10 1 1.2264741078883353e-48 1.4559804438841206e-48
10 2 4.19332915663589e-48 4.125791233895754e-48
10 3 6.999648100799659e-50 1.366353350107728e-48
10 4 -1.5310707088883612e-48 2.4653744005022542e-48
10 5 9.541630030075928e-49 1.4096938937758042e-48
10 6 3.518197760399058e-49 1.2506156495615505e-48
10 7 1.3840767044389134e-48 1.1820439329564138e-48
10 8 -4.1264827526197507e-50 7.553266886109895e-49
10 9 1.4517574379018568e-49 6.344228063159942e-49
10 10 7.510096627930517e-49 1.1982660283932693e-48


==> Supplementrary_materials/Noise/a0/lmax1.txt <==
0 0 8.655641622483273e-52 1.8000202654647432e-50  
1 0 -5.021230957338864e-50 3.500144527205845e-50  
1 1 -9.866710787290685e-51 1.8879800486152428e-50     
1 1 1.93376277714271e-50 1.8880658918569011e-50   

==> Supplementrary_materials/Noise/a0/lmax10.txt <==
0 0 4.530196223152128e-49 3.6202150822137445e-49
1 0 1.7798009306361202e-48 8.780674628281372e-49
2 0 -5.050058124912003e-48 4.203694417889609e-48
3 0 -2.014133541509876e-48 1.0123410716757244e-48
4 0 -4.74829784575892e-48 4.2828642464802576e-48
5 0 7.04561530210139e-48 3.237102418580338e-48
6 0 3.668703859849103e-48 3.6605059003268165e-48
7 0 1.0591232952856027e-47 3.967264912712644e-48
8 0 -6.569797249203234e-48 7.227294539624812e-48
9 0 -4.3007079117371254e-48 1.7754968440010244e-48
10 0 -8.883999125749496e-48 8.666504046996829e-48
1 1 1.0337565554483209e-48 1.2217696059127062e-48
2 1 -3.3407890708398904e-50 5.326201680007874e-50
2 2 -1.4926266399140933e-49 1.3803040319231627e-49
3 1 1.9738248426440835e-49 3.183254850031125e-48
3 2 3.7174173482692373e-50 3.919567023210843e-50
3 3 -1.50684957076305e-49 1.1340096979229097e-49
4 1 2.950473465940639e-49 1.9960784586622057e-49
4 2 -7.997546845187374e-50 3.858947023127256e-49
4 3 -3.9246131174948857e-50 6.858666933315853e-50
4 4 7.825520225704452e-50 1.5098558517688766e-49
5 1 -2.3954855695591486e-48 3.45568959113414e-48
5 2 1.5873554212039505e-50 3.0632431543967685e-49
5 3 2.8820315831697642e-49 3.550459731912298e-49
5 4 -1.674224373039265e-49 1.173595481299875e-49
5 5 -1.1721650016941797e-49 1.836790372918798e-49
6 1 6.90980545865664e-49 1.2645198171216186e-48
6 2 4.598491306685895e-49 6.6828264886161005e-49
6 3 -5.348026386181415e-49 4.357900340207743e-49
6 4 9.078543409329425e-50 3.851791445229479e-49
6 5 -6.021503440364906e-50 2.4703919148800576e-49
6 6 3.2537815852563805e-49 2.858568201702447e-49
7 1 2.7177523911343996e-48 4.7135307678271385e-48
7 2 -1.3326168999927634e-48 1.2459077320647878e-48
7 3 -1.9151173878043526e-49 7.724627940140925e-49
7 4 3.285044926372803e-50 4.731982876489579e-49
7 5 3.6458634045115116e-49 3.592725474147828e-49
7 6 -1.0360209839421211e-49 3.666225980838266e-49
7 7 1.0861963251950337e-49 3.7454356372502375e-49
8 1 -1.9346027237523624e-48 1.1436996336992916e-48
8 2 -8.686761634287681e-49 1.7710345712526957e-48
8 3 7.20665634968937e-49 1.2307913797314396e-48
8 4 -9.54743677934783e-49 1.0358140196777977e-48
8 5 -9.044921446591906e-49 7.699321859362126e-49
8 6 -2.57850329045269e-49 4.995696069352434e-49
8 7 -5.814026958704375e-49 5.951344047359319e-49
8 8 5.8059858771609205e-50 6.049407118724936e-49
9 1 -5.204474916217716e-48 1.0501648023175975e-47
9 2 4.2594315044938355e-49 9.693538505309773e-49
9 3 2.9601555018699016e-49 1.507033963890318e-48
9 4 8.386607793042095e-49 7.57641308463047e-49
9 5 -7.680020648291224e-50 6.846842866946694e-49
9 6 8.616843397860627e-49 7.578935028002085e-49
9 7 -9.842261752791765e-50 4.608622385398755e-49
9 8 -1.954998764918414e-49 3.8705583498708936e-49
9 9 9.326134826266512e-49 6.671735696808051e-49
10 1 1.0972521340650965e-48 1.2823017117622222e-48
10 2 -3.988860068891167e-49 3.543414431614409e-48
10 3 -9.857749314153141e-50 1.2372751399862355e-48
10 4 1.610536621603664e-48 1.9786939998963756e-48
10 5 -4.52724380856535e-49 9.815751009778283e-49
10 6 2.6932302160815518e-49 9.735503887998924e-49
10 7 -5.808838326897554e-49 1.0807921025620154e-48
10 8 -4.3935447030959966e-49 6.341013291608389e-49
10 9 -3.3715876711810836e-49 5.4844436448491364e-49
10 10 2.1967919570281853e-49 1.0095471875180151e-48
1 1 -2.595680801633768e-49 1.221729484834866e-48
2 1 2.408734548771021e-50 5.326199711509773e-50
2 2 4.061941121401988e-50 1.3802697723805025e-49
3 1 2.781818533205172e-48 3.1833397790856814e-48
3 2 5.182025313919334e-50 3.9196639233897724e-50
3 3 -1.054155155383115e-49 1.1340798315633678e-49
4 1 -1.2485151767667586e-49 1.99609919376084e-49
4 2 -2.2956606417858464e-49 3.859044882132593e-49
4 3 3.156686527444116e-50 6.858714112748906e-50
4 4 1.3901687794172975e-50 1.5103306692654543e-49
5 1 -1.3928934766699617e-48 3.4557451325865765e-48
5 2 2.7372012042411694e-49 3.0631808406055923e-49
5 3 -2.6661830954089426e-49 3.5502467990809964e-49
5 4 -2.8042749155451926e-50 1.1742948360998259e-49
5 5 -1.0365556322554024e-49 1.836655880684589e-49
6 1 2.0731535519990107e-48 1.2645530255216089e-48
6 2 -5.731778481287317e-50 6.682834440579882e-49
6 3 -1.4655602133116702e-50 4.358139894269941e-49
6 4 1.7617038321808713e-49 3.850624159695791e-49
6 5 1.51866980746482e-49 2.470194932223999e-49
6 6 2.444851654607311e-49 2.8585421904687805e-49
7 1 1.5035452154907768e-48 4.7135984735284496e-48
7 2 -2.8748598767897416e-49 1.2459282640019803e-48
7 3 2.2708283254841124e-49 7.724520625252542e-49
7 4 -7.765149804957501e-49 4.7259246745012855e-49
7 5 -1.8777570669133266e-50 3.592919877255109e-49
7 6 -3.973066504220681e-49 3.666216433420441e-49
7 7 -1.1043332817326436e-49 3.745465255085036e-49
8 1 1.0122814117713732e-48 1.1437121914555544e-48
8 2 4.471234452006697e-49 1.7709964698974178e-48
8 3 -1.0520283451994488e-48 1.2307239474456539e-48
8 4 -3.4502408079032005e-49 1.0345489753574225e-48
8 5 6.882104245501914e-49 7.700026018161886e-49
8 6 3.6293236002239946e-49 4.9956954479649915e-49
8 7 1.3372968774148505e-49 5.950305435959336e-49
8 8 5.5922501438610946e-49 6.043797289755368e-49
9 1 2.5483371152524777e-48 1.0501365462895984e-47
9 2 -3.9588287446765456e-49 9.693648952289744e-49
9 3 -1.4955388803540238e-48 1.5071260523892824e-48
9 4 -1.2006369735868204e-49 7.586752343419321e-49
9 5 6.912621287973472e-49 6.847707400463577e-49
9 6 -4.1266384457815884e-50 7.578899464548451e-49
9 7 8.344035110576783e-50 4.6082335089306016e-49
9 8 -9.357220541299256e-50 3.880091889126573e-49
9 9 -2.510849289289595e-49 6.672207841628949e-49
10 1 -2.064646946406465e-48 1.2823521299603084e-48
10 2 -1.1112589396772671e-48 3.5434996520400056e-48
10 3 -4.353669943412881e-49 1.237234572613857e-48
10 4 -2.2419121079830174e-48 1.978105551338754e-48
10 5 -1.466980533312934e-48 9.815369637661228e-49
10 6 7.664556643066928e-49 9.735823276468807e-49
10 7 -1.4020307375289495e-48 1.0809638364060043e-48
10 8 5.174920095834921e-49 6.353169190184704e-49
10 9 8.427472110021818e-49 5.4845606447574964e-49
10 10 2.0257010481319717e-49 1.0096526806444114e-48


==> Supplementrary_materials/Noise/a0/lmax2.txt <==
0 0 1.7305493802109618e-50 4.982592559069015e-50  
1 0 -5.021230957338864e-50 3.500144527205845e-50   
2 0 -1.1024371019037899e-49 3.1153353386487267e-49                                                                                                                1 1 -9.866710787290685e-51 1.8879800486152428e-50 
2 1 2.319439907972204e-50 1.6491430488407223e-50                                                                                                                  2 2 -5.928424234769811e-50 2.372198666453284e-50  
1 1 1.93376277714271e-50 1.8880658918569011e-50                                                                                                                   2 1 -1.36103955901893e-50 1.649137436935207e-50   
2 2 1.9184363154330577e-50 2.3721516453892995e-50      

==> Supplementrary_materials/Noise/a0/lmax3.txt <==
0 0 1.7305493802109618e-50 4.982592559069015e-50                                                                                                                  1 0 2.6585469451189983e-50 8.348311277860679e-50     
2 0 -1.1024371019037897e-49 3.1153353386487267e-49                                                                                                                3 0 -9.608747415886524e-50 9.483473570542599e-50     
1 1 -6.141876337177402e-50 9.681351898869295e-50                                                                                                                  2 1 2.319439907972204e-50 1.6491430488407223e-50                            
2 2 -5.928424234769811e-50 2.372198666453284e-50                                                                                                                  3 1 -2.478649142732433e-49 1.897768204748774e-49                     
3 2 6.296509023056806e-50 2.6363408772248085e-50                                                                                                                  3 3 -4.814194292837628e-50 2.5646396832441525e-50                        
1 1 1.5232501408104113e-49 9.681620709361726e-50                                                                                                                  2 1 -1.36103955901893e-50 1.649137436935207e-50                          
2 2 1.9184363154330577e-50 2.3721516453892995e-50                                                                                                                 3 1 -1.4075591176624599e-49 1.897700397002799e-49                         
3 2 5.673953039759873e-50 2.6363997672243508e-50                                                                                                                  3 3 -2.0859745956552117e-50 2.564753831699204e-50                      


==> Supplementrary_materials/Noise/a0/lmax4.txt <==
0 0 7.235940408918897e-50 1.1769538345922264e-49          
1 0 2.6585469451189955e-50 8.348311277860669e-50                                                                                                                  
2 0 -5.932615312900394e-49 9.860164888283164e-49          
3 0 -9.608747415886524e-50 9.483473570542599e-50                                          
4 0 -2.604214984143957e-49 5.0438910375753956e-49
1 1 -6.141876337177407e-50 9.681351898869316e-50
2 1 1.2308622609799782e-50 2.539892902285984e-50
2 2 -1.084572786142917e-49 5.700567806382177e-50
3 1 -2.4786491427324454e-49 1.897768204748778e-49
3 2 6.296509023056806e-50 2.6363408772248085e-50
3 3 -4.814194292837628e-50 2.5646396832441525e-50
4 1 8.839631357837954e-50 8.151748432082097e-50
4 2 1.276398618226097e-49 1.0511304843606266e-49
4 3 -1.81945071840881e-50 3.929013377856084e-50
4 4 5.244811153533399e-51 4.469477154210141e-50
1 1 1.5232501408103961e-49 9.68162070936168e-50
2 1 -3.181501319796716e-50 2.539850923724054e-50
2 2 -3.627651704098317e-50 5.700412919299558e-50
3 1 -1.4075591176624608e-49 1.897700397002799e-49
3 2 5.673953039759873e-50 2.6363997672243508e-50
3 3 -2.0859745956552117e-50 2.564753831699204e-50
4 1 1.4112009577942036e-50 8.152111159953811e-50
4 2 -7.937756799661737e-50 1.0511569581884035e-49
4 3 9.934530890782795e-51 3.9287931583840575e-50
4 4 3.1983918236355893e-50 4.462401794729174e-50

==> Supplementrary_materials/Noise/a0/lmax5.txt <==
0 0 7.235940408918895e-50 1.1769538345922264e-49
1 0 3.593176176120441e-50 4.2079806591997104e-49
2 0 -5.9326153129002186e-49 9.860164888283019e-49
3 0 -1.0761610898991208e-49 5.174085032439728e-49
4 0 -2.6042149841439662e-49 5.0438910375754055e-49
5 0 2.9453634521655933e-50 1.2980637970449775e-48
1 1 1.6553557778401248e-49 1.884371373710974e-49
2 1 1.2308622609799773e-50 2.5398929022859834e-50
2 2 -1.084572786142917e-49 5.700567806382177e-50
3 1 9.377916888797549e-50 4.29632773024404e-49
3 2 5.020544877869565e-50 3.500703500294883e-50
3 3 -1.1609564587780265e-49 5.43684646311494e-50
4 1 8.839631357837952e-50 8.151748432082097e-50
4 2 1.2763986182260959e-49 1.0511304843606281e-49
4 3 -1.81945071840881e-50 3.929013377856084e-50
4 4 5.244811153533399e-51 4.469477154210141e-50
5 1 -4.781099677973644e-49 2.6716431791119442e-49
5 2 4.890355251744584e-50 1.2614659002471716e-49
5 3 1.9977140332647235e-49 1.2653091714987232e-49
5 4 -1.2222539222876035e-50 6.485596096015486e-50
5 5 -9.582955653792085e-50 8.525339746580613e-50
1 1 -2.9762851220782742e-50 1.884364362873697e-49
2 1 -3.1815013197967147e-50 2.539850923724054e-50
2 2 -3.6276517040983216e-50 5.700412919299558e-50
3 1 4.630265496258988e-49 4.296287721440208e-49
3 2 5.182971660452828e-50 3.5007916331609213e-50
3 3 -8.873177238346633e-50 5.437189542741791e-50
4 1 1.4112009577942033e-50 8.152111159953809e-50
4 2 -7.937756799661748e-50 1.0511569581884035e-49
4 3 9.934530890782795e-51 3.9287931583840575e-50
4 4 3.1983918236355893e-50 4.462401794729174e-50
5 1 -5.119238222707496e-50 2.6717621450052862e-49
5 2 -5.668862104590154e-50 1.2614359957319039e-49
5 3 -1.5612677732303546e-49 1.265241565130534e-49
5 4 6.774476392863229e-50 6.489021166769835e-50
5 5 5.175411081609839e-50 8.526678448780828e-50


==> Supplementrary_materials/Noise/a0/lmax6.txt <==
0 0 1.7613453174203464e-49 1.4690437073297297e-49
1 0 3.593176176120794e-50 4.207980659199755e-49
2 0 -1.6927215750378017e-48 1.3563665071358389e-48
3 0 -1.076161089899156e-49 5.174085032439812e-49
4 0 -1.1634151523109551e-48 9.162646092638927e-49
5 0 2.9453634521656123e-50 1.2980637970449819e-48
6 0 6.027728377948324e-49 5.106050678285615e-49
1 1 1.6553557778400825e-49 1.8843713737109414e-49
2 1 7.1887571356231e-51 4.247014922872677e-50
2 2 -1.1727720463638177e-49 8.195445023583058e-50
3 1 9.377916888801335e-50 4.296327730244666e-49
3 2 5.020544877869564e-50 3.5007035002948826e-50
3 3 -1.1609564587780243e-49 5.436846463114935e-50
4 1 1.0042957451719694e-49 1.6777541674650847e-49
4 2 8.331011380591893e-50 1.8927238918050445e-49
4 3 1.6075962037988062e-50 5.253489814318288e-50
4 4 4.297027093706684e-50 8.91314323258716e-50
5 1 -4.7810996779735e-49 2.671643179111934e-49
5 2 4.890355251744579e-50 1.2614659002471716e-49
5 3 1.997714033264724e-49 1.2653091714987232e-49
5 4 -1.2222539222876035e-50 6.485596096015486e-50
5 5 -9.582955653792085e-50 8.525339746580613e-50
6 1 3.0117957149432232e-49 7.735937022712376e-49
6 2 8.410706615253493e-50 2.5932653404613505e-49
6 3 -3.5650289688741964e-50 1.884520579071467e-49
6 4 -5.768366610606718e-50 1.8196654808046594e-49
6 5 -1.1030549174115693e-49 1.0911134581425926e-49
6 6 1.7531721936478773e-49 1.531301759893873e-49
1 1 -2.9762851220775607e-50 1.8843643628736e-49
2 1 -1.6158545860332314e-50 4.2470283874330913e-50
2 2 -1.8734110327375887e-50 8.195224974072588e-50
3 1 4.630265496258476e-49 4.296287721440064e-49
3 2 5.182971660452829e-50 3.500791633160922e-50
3 3 -8.873177238346631e-50 5.437189542741791e-50
4 1 -5.581499907468185e-50 1.6778073122155601e-49
4 2 -1.07465532450789e-49 1.892773714047054e-49
4 3 1.9477098517951652e-50 5.253229882271829e-50
4 4 5.248680184995274e-50 8.903695974981358e-50
5 1 -5.119238222707092e-50 2.671762145005172e-49
5 2 -5.668862104590147e-50 1.2614359957319037e-49
5 3 -1.5612677732303532e-49 1.2652415651305331e-49
5 4 6.774476392863229e-50 6.489021166769835e-50
5 5 5.175411081609839e-50 8.526678448780828e-50
6 1 2.2248228579593765e-49 7.735905637627291e-49
6 2 -1.9171049225984843e-50 2.5932721496763042e-49
6 3 1.8869266837134226e-49 1.884620887537873e-49
6 4 8.345796150453986e-50 1.8220200734026643e-49
6 5 -1.417345975923278e-49 1.0912286143519469e-49
6 6 4.408777728241638e-50 1.5313718298886362e-49


==> Supplementrary_materials/Noise/a0/lmax7.txt <==
0 0 1.7613453174204216e-49 1.4690437073297605e-49
1 0 7.920906355994131e-49 7.776483581533613e-49
2 0 -1.6927215750376145e-48 1.356366507135763e-48
3 0 -9.858721021193873e-49 9.190375970889867e-49
4 0 -1.1634151523110155e-48 9.16264609263916e-49
5 0 2.792758536278449e-48 2.7196418015500443e-48
6 0 6.02772837794824e-49 5.1060506782855794e-49
7 0 2.3952644198398957e-48 2.0718405377114327e-48
1 1 5.898179415281899e-49 3.827590914067024e-49
2 1 7.188757135623275e-51 4.2470149228726517e-50
2 2 -1.1727720463638177e-49 8.195445023583058e-50
3 1 -7.080424385287062e-49 9.37875978959579e-49
3 2 4.746189490747191e-50 3.5121714937310105e-50
3 3 -1.3342614724189516e-49 7.920730985532432e-50
4 1 1.0042957451719673e-49 1.6777541674650817e-49
4 2 8.331011380591781e-50 1.8927238918050445e-49
4 3 1.607596203798806e-50 5.253489814318287e-50
4 4 4.297027093706684e-50 8.913143232587158e-50
5 1 -5.583910017370486e-49 7.90639209995711e-49
5 2 1.0429820314015144e-50 2.2335633058616465e-49
5 3 7.910149753869286e-51 2.1603911143962343e-49
5 4 -1.0080071479706626e-49 9.842985612598488e-50
5 5 -4.295571756694104e-50 1.4178013509680026e-49
6 1 3.0117957149431936e-49 7.73593702271237e-49
6 2 8.410706615253432e-50 2.593265340461348e-49
6 3 -3.565028968874201e-50 1.8845205790714676e-49
6 4 -5.768366610606712e-50 1.8196654808046586e-49
6 5 -1.1030549174115693e-49 1.0911134581425926e-49
6 6 1.7531721936478773e-49 1.531301759893873e-49
7 1 1.7766407201721805e-49 8.195001907216844e-49
7 2 -6.981243755004458e-49 6.562905448889231e-49
7 3 3.6285154452550015e-49 3.573456855901383e-49
7 4 2.047660390355005e-49 2.9544556402002586e-49
7 5 1.297242053622941e-49 2.403641791867465e-49
7 6 -1.6444610631390522e-49 1.7495554476477494e-49
7 7 7.866514019584369e-50 2.613994913665682e-49
1 1 2.0171386805841555e-49 3.827574527898836e-49
2 1 -1.6158545860332084e-50 4.247028387433093e-50
2 2 -1.8734110327376172e-50 8.195224974072581e-50
3 1 1.3684435327966923e-48 9.37862516126974e-49
3 2 5.019251047194773e-50 3.5122599125637144e-50
3 3 -2.5093004841758074e-50 7.92124752125186e-50
4 1 -5.581499907468159e-50 1.6778073122155672e-49
4 2 -1.074655324507896e-49 1.892773714047056e-49
4 3 1.9477098517951652e-50 5.253229882271829e-50
4 4 5.248680184995268e-50 8.903695974981358e-50
5 1 -1.1276903687049686e-48 7.906744994672583e-49
5 2 1.4796498000807138e-49 2.2335098367280285e-49
5 3 -2.141467145778953e-49 2.160260101088992e-49
5 4 -2.3643509388274466e-51 9.852711356499437e-50
5 5 -1.1255821857353499e-50 1.4177839700483078e-49
6 1 2.2248228579594753e-49 7.735905637627286e-49
6 2 -1.917104922598532e-50 2.5932721496762993e-49
6 3 1.886926683713422e-49 1.884620887537873e-49
6 4 8.345796150453994e-50 1.822020073402665e-49
6 5 -1.417345975923278e-49 1.0912286143519469e-49
6 6 4.408777728241638e-50 1.5313718298886362e-49
7 1 1.175658080770616e-48 8.19537779295084e-49
7 2 -2.5041594577988045e-49 6.563045613733165e-49
7 3 -1.8871487332081976e-49 3.5734034448241e-49
7 4 -4.010623745375961e-49 2.9506442652868814e-49
7 5 1.1675412498357424e-49 2.4036494429465473e-49
7 6 -3.564756598583907e-50 1.7495272067476615e-49
7 7 -1.7879725235345705e-49 2.613658683353975e-49


==> Supplementrary_materials/Noise/a0/lmax8.txt <==
0 0 1.822106177194204e-49 2.4716779453623174e-49
1 0 7.920906355994099e-49 7.776483581533613e-49
2 0 -1.7646387957018027e-48 2.7152508697312815e-48
3 0 -9.858721021194004e-49 9.190375970889867e-49
4 0 -1.2366441142924873e-48 2.5645344209579117e-48
5 0 2.792758536278315e-48 2.7196418015499298e-48
6 0 6.679968008115215e-49 2.1922671792362457e-48
7 0 2.3952644198399103e-48 2.071840537711516e-48
8 0 -1.0761686920565956e-49 3.522424793017265e-48
1 1 5.8981794153222826e-49 3.827590914081322e-49
2 1 -2.2741347284333353e-50 4.963921198906049e-50
2 2 -1.349611485445609e-49 1.1780153662035722e-49
3 1 -7.080424385341863e-49 9.378759789634354e-49
3 2 4.74618949074718e-50 3.5121714937310124e-50
3 3 -1.334261472418949e-49 7.920730985532426e-50
4 1 2.0742868334993615e-49 1.9022130270889183e-49
4 2 -2.921154846867953e-50 3.180553286903039e-49
4 3 -5.140885028314848e-50 5.916748369973387e-50
4 4 4.0973340350337795e-50 1.267149486986725e-49
5 1 -5.583910017360614e-49 7.906392099953022e-49
5 2 1.0429820314015128e-50 2.2335633058616446e-49
5 3 7.910149753869124e-51 2.1603911143962328e-49
5 4 -1.0080071479706628e-49 9.84298561259849e-50
5 5 -4.295571756694109e-50 1.4178013509680024e-49
6 1 1.2107339308235556e-50 1.074333045793551e-48
6 2 3.3580397126273295e-49 5.539243055328429e-49
6 3 -6.3584898176286536e-49 3.1969847348461664e-49
6 4 -2.364336824140664e-49 2.94536964139412e-49
6 5 -8.268724159004217e-50 1.9612709162595214e-49
6 6 4.477709413273075e-49 2.2777880847828815e-49
7 1 1.7766407201711925e-49 8.195001907217198e-49
7 2 -6.981243755004457e-49 6.562905448889239e-49
7 3 3.6285154452550075e-49 3.573456855901386e-49
7 4 2.0476603903550047e-49 2.954455640200258e-49
7 5 1.2972420536229411e-49 2.4036417918674663e-49
7 6 -1.6444610631390522e-49 1.7495554476477494e-49
7 7 7.866514019584371e-50 2.613994913665682e-49
8 1 -7.337569189908124e-49 6.433922123295052e-49
8 2 -4.003507398247921e-49 9.305095118403393e-49
8 3 8.8579008126056e-49 6.5868092702094365e-49
8 4 2.9966740463781914e-49 5.098464421669675e-49
8 5 -1.5590904123299397e-49 4.790472897914373e-49
8 6 -4.725394349338015e-49 3.2896919302076368e-49
8 7 1.595236011313677e-49 2.6589331453620297e-49
8 8 -1.2144072010869605e-49 4.26272182633251e-49
1 1 2.0171386805749278e-49 3.8275745278886236e-49
2 1 -9.476458510893327e-51 4.963925696707235e-50
2 2 2.145740359845542e-50 1.1779836501762162e-49
3 1 1.3684435327903213e-48 9.3786251612452e-49
3 2 5.019251047194777e-50 3.5122599125637144e-50
3 3 -2.509300484175793e-50 7.921247521251847e-50
4 1 -5.789646472363331e-50 1.902251661915712e-49
4 2 -1.776071816671276e-49 3.180637730793624e-49
4 3 2.8395297031320766e-50 5.916624602364865e-50
4 4 1.2242313363036277e-49 1.2665478349603083e-49
5 1 -1.1276903687084163e-48 7.906744994684661e-49
5 2 1.4796498000807047e-49 2.2335098367280285e-49
5 3 -2.1414671457789506e-49 2.160260101088989e-49
5 4 -2.3643509388274718e-51 9.852711356499437e-50
5 5 -1.125582185735349e-50 1.4177839700483074e-49
6 1 1.0638770086407971e-48 1.0743506696897357e-48
6 2 -5.027304196808738e-50 5.53928125774173e-49
6 3 -5.032905328689454e-50 3.197158732816489e-49
6 4 6.311067148184872e-50 2.9475453813815627e-49
6 5 -8.197391234459528e-50 1.961205729216178e-49
6 6 3.207554588348751e-49 2.277840575023381e-49
7 1 1.1756580807706726e-48 8.195377792950965e-49
7 2 -2.5041594577988003e-49 6.563045613733182e-49
7 3 -1.8871487332081942e-49 3.5734034448241025e-49
7 4 -4.010623745375962e-49 2.9506442652868818e-49
7 5 1.167541249835739e-49 2.4036494429465477e-49
7 6 -3.564756598583907e-50 1.7495272067476615e-49
7 7 -1.78797252353457e-49 2.613658683353975e-49
8 1 -2.247756753440932e-49 6.434037989058282e-49
8 2 2.664854156827223e-49 9.304937112086255e-49
8 3 -1.3893705652983174e-48 6.586444388847894e-49
8 4 -2.584252708862305e-49 5.093277363541669e-49
8 5 1.148699638805821e-49 4.7905417943107816e-49
8 6 5.91985054922909e-49 3.2896046117192865e-49
8 7 3.101645926072354e-50 2.6584237989798625e-49
8 8 1.3772416510937258e-49 4.264533033347755e-49

==> Supplementrary_materials/Noise/a0/lmax9.txt <==
0 0 1.822106177191746e-49 2.4716779453607403e-49
1 0 1.7798009306361883e-48 8.780674628281372e-49
2 0 -1.764638795701067e-48 2.7152508697308257e-48
3 0 -2.0141335415069486e-48 1.0123410716750318e-48
4 0 -1.2366441142923146e-48 2.564534420957848e-48
5 0 7.045615302097771e-48 3.2371024185795665e-48
6 0 6.679968008114456e-49 2.1922671792361062e-48
7 0 1.0591232952862009e-47 3.9672649127139175e-48
8 0 -1.0761686920565755e-49 3.522424793017265e-48
9 0 -4.300707911736735e-48 1.7754968440010304e-48
1 1 1.0337565550005886e-48 1.2217696056483127e-48
2 1 -2.2741347284333254e-50 4.963921198906005e-50
2 2 -1.3496114854456763e-49 1.178015366203594e-49
3 1 1.973824844018301e-49 3.1832548510454865e-48
3 2 3.717417348269212e-50 3.9195670232108487e-50
3 3 -1.5068495707630473e-49 1.1340096979229134e-49
4 1 2.0742868334993387e-49 1.9022130270889123e-49
4 2 -2.921154846866127e-50 3.1805532869029314e-49
4 3 -5.140885028314841e-50 5.916748369973387e-50
4 4 4.097334035033797e-50 1.2671494869867256e-49
5 1 -2.3954855698077396e-48 3.455689591240614e-48
5 2 1.5873554212039239e-50 3.0632431543967662e-49
5 3 2.8820315831697752e-49 3.550459731912332e-49
5 4 -1.674224373039267e-49 1.1735954812998759e-49
5 5 -1.1721650016941816e-49 1.8367903729187997e-49
6 1 1.2107339308219933e-50 1.0743330457935473e-48
6 2 3.35803971262714e-49 5.539243055328712e-49
6 3 -6.3584898176286536e-49 3.1969847348461664e-49
6 4 -2.364336824140664e-49 2.94536964139412e-49
6 5 -8.268724159004204e-50 1.961270916259521e-49
6 6 4.477709413273076e-49 2.2777880847828815e-49
7 1 2.7177523911771215e-48 4.713530767893296e-48
7 2 -1.332616899992754e-48 1.2459077320647935e-48
7 3 -1.9151173878043582e-49 7.72462794014089e-49
7 4 3.2850449263728614e-50 4.731982876489579e-49
7 5 3.6458634045115116e-49 3.592725474147828e-49
7 6 -1.03602098394212e-49 3.6662259808382666e-49
7 7 1.086196325195031e-49 3.745435637250238e-49
8 1 -7.337569189908118e-49 6.433922123295052e-49
8 2 -4.003507398247855e-49 9.305095118403396e-49
8 3 8.85790081260558e-49 6.58680927020943e-49
8 4 2.9966740463781846e-49 5.0984644216696705e-49
8 5 -1.559090412329945e-49 4.790472897914372e-49
8 6 -4.725394349338017e-49 3.2896919302076376e-49
8 7 1.595236011313677e-49 2.6589331453620297e-49
8 8 -1.2144072010869607e-49 4.26272182633251e-49
9 1 -5.2044749161721083e-48 1.050164802314185e-47
9 2 4.259431504493825e-49 9.69353850530979e-49
9 3 2.9601555018700608e-49 1.5070339638903137e-48
9 4 8.38660779304209e-49 7.576413084630473e-49
9 5 -7.680020648291193e-50 6.846842866946694e-49
9 6 8.616843397860634e-49 7.578935028002086e-49
9 7 -9.842261752791685e-50 4.608622385398754e-49
9 8 -1.954998764918414e-49 3.8705583498708936e-49
9 9 9.326134826266515e-49 6.671735696808051e-49
1 1 -2.5956808024315147e-49 1.2217294850115539e-48
2 1 -9.476458510893239e-51 4.963925696707232e-50
2 2 2.145740359846075e-50 1.1779836501761984e-49
3 1 2.7818185363349037e-48 3.183339780842352e-48
3 2 5.182025313919408e-50 3.919663923389778e-50
3 3 -1.0541551553830842e-49 1.1340798315633732e-49
4 1 -5.789646472363177e-50 1.90225166191571e-49
4 2 -1.7760718166711768e-49 3.1806377307935165e-49
4 3 2.8395297031320737e-50 5.916624602364869e-50
4 4 1.224231336303627e-49 1.2665478349603083e-49
5 1 -1.392893475957365e-48 3.4557451315781605e-48
5 2 2.7372012042411698e-49 3.0631808406055965e-49
5 3 -2.666183095408917e-49 3.55024679908101e-49
5 4 -2.8042749155452045e-50 1.174294836099827e-49
5 5 -1.0365556322554087e-49 1.8366558806845916e-49
6 1 1.0638770086407897e-48 1.0743506696897193e-48
6 2 -5.027304196811224e-50 5.539281257741717e-49
6 3 -5.032905328689513e-50 3.1971587328164865e-49
6 4 6.311067148184808e-50 2.947545381381557e-49
6 5 -8.197391234459545e-50 1.961205729216179e-49
6 6 3.20755458834875e-49 2.277840575023381e-49
7 1 1.503545215488929e-48 4.713598473511562e-48
7 2 -2.874859876789523e-49 1.2459282640019765e-48
7 3 2.2708283254839366e-49 7.724520625252664e-49
7 4 -7.765149804957468e-49 4.725924674501277e-49
7 5 -1.87775706691336e-50 3.592919877255109e-49
7 6 -3.9730665042206805e-49 3.6662164334204426e-49
7 7 -1.1043332817326396e-49 3.745465255085035e-49
8 1 -2.2477567534409357e-49 6.434037989058278e-49
8 2 2.664854156827059e-49 9.304937112086298e-49
8 3 -1.3893705652983152e-48 6.586444388847893e-49
8 4 -2.584252708862286e-49 5.093277363541665e-49
8 5 1.148699638805822e-49 4.790541794310784e-49
8 6 5.919850549229087e-49 3.2896046117192865e-49
8 7 3.101645926072354e-50 2.6584237989798625e-49
8 8 1.3772416510937258e-49 4.264533033347755e-49
9 1 2.5483371152660887e-48 1.0501365462898147e-47
9 2 -3.95882874467652e-49 9.693648952289724e-49
9 3 -1.495538880354021e-48 1.5071260523892852e-48
9 4 -1.2006369735868274e-49 7.586752343419326e-49
9 5 6.91262128797347e-49 6.847707400463577e-49
9 6 -4.126638445781495e-50 7.578899464548451e-49
9 7 8.344035110576842e-50 4.608233508930602e-49
9 8 -9.357220541299248e-50 3.880091889126573e-49
9 9 -2.5108492892895993e-49 6.672207841628949e-49


==> Supplementrary_materials/Noise/a2over3/lmax1.txt <==
0 0 6.24726493396496e-51 1.5229804488515208e-50                      
1 0 -2.57293691464793e-50 2.6531212865837393e-50                      
1 1 8.33420034002237e-51 1.4091193640761065e-50                         
1 1 -8.376434783034758e-51 1.409183382818327e-50 

==> Supplementrary_materials/Noise/a2over3/lmax10.txt <==
0 0 1.359576904870708e-51 1.3772811488253567e-49                                                                                                       
1 0 -2.007460699118112e-49 3.3838022828778964e-49
2 0 -6.921447961098587e-50 1.433609919038872e-48
3 0 2.2133677389676756e-49 3.9078284469145666e-49
4 0 -2.6340859480430085e-49 1.302537974452743e-48
5 0 -6.144744653768479e-49 1.1406061706622335e-48
6 0 2.0893091038300666e-49 1.0356502929416131e-48
7 0 3.299191000946786e-49 1.1000189922398747e-48
8 0 -1.1721420898262708e-48 1.9363879719979396e-48
9 0 -6.052762193722876e-49 4.4702028363008326e-49
10 0 -1.9019422259839498e-48 2.0909572373779728e-48
1 1 -7.789449549059482e-51 3.3941375665251295e-49
2 1 -1.08717648476657e-50 3.645675835718777e-50
2 2 6.183687020600836e-50 8.101313720958571e-50
3 1 -9.490856593724638e-52 8.712868018836098e-49
3 2 1.8575142905341255e-50 2.5191251913672536e-50
3 3 -2.2779617708451627e-50 5.831404183282312e-50
4 1 -9.58703564339358e-50 1.1738304930664233e-49
4 2 -1.864525429505009e-49 1.9771112212070734e-49
4 3 -4.2366164918883955e-50 3.77736787949141e-50
4 4 -1.2154345967353847e-49 7.331871918689438e-50
5 1 -3.162501262574007e-50 9.049553801597845e-49
5 2 -6.44881231723799e-51 1.3843597613115616e-49
5 3 -2.3822911883522996e-49 1.5681507870450362e-49
5 4 2.7240937370593306e-50 6.391140454017464e-50
5 5 4.056082720364961e-50 8.532394151679853e-50
6 1 4.84111832400116e-49 5.797905805242617e-49
6 2 5.253427474963444e-50 2.9249930493137288e-49
6 3 -2.5899575449448322e-49 1.843246717445942e-49
6 4 -2.275785058662397e-49 1.6540281973761614e-49
6 5 1.2845517145842637e-49 1.1857331443051355e-49
6 6 -2.9912178465461834e-50 1.2125800560884686e-49
7 1 -1.0679498097699519e-50 1.2023581991874361e-48
7 2 -1.712692477454995e-49 4.259782733949909e-49
7 3 2.6574272172339262e-49 2.865327403692896e-49
7 4 -2.4261873754139493e-49 2.1323292057149237e-49
7 5 -8.423745567965356e-50 1.4896523844009388e-49
7 6 1.4817455026152303e-49 1.281104808785974e-49
7 7 -3.46144558663071e-49 1.3966208325948314e-49
8 1 2.3568959574184065e-49 3.6988551533414086e-49
8 2 7.272834578337027e-50 6.110524415731168e-49
8 3 2.088645147686734e-49 3.927737469058683e-49   
8 4 4.61044906734559e-49 3.612335794688791e-49   
8 5 -1.8857755577151654e-50 3.284830674587476e-49                                                                                                                 8 6 2.277256798420411e-50 1.8887321738228725e-49 
8 7 2.0417831765192903e-49 1.758711968900763e-49                                                                                                                  8 8 -5.064369915037202e-49 2.0207482001891353e-49
9 1 -7.61731330105094e-49 2.6334395033594175e-48                                                                                                                  9 2 1.8406927355048387e-49 2.790118218924238e-49  
9 3 -3.38963742589674e-50 4.766248979892652e-49                                                                                                                   9 4 1.982638049088733e-49 2.5064471877187646e-49  
9 5 2.1676173180483074e-49 2.2437206230207125e-49                                                                                                                 9 6 -1.722482645657774e-49 2.3753530276149323e-49
9 7 -2.0879563198822723e-50 1.4545829439300146e-49                                                                                                                9 8 2.6856887730647868e-49 1.171045131621138e-49  
9 9 -1.6444549894638611e-49 2.055275636806367e-49                                                                                                                
10 1 -6.834268759811955e-50 3.485566629322476e-49                      
10 2 -8.16376686496905e-49 9.875611415717612e-49                                                                                                                  10 3 2.42359800051299e-49 3.3445768834847694e-49                         
10 4 -4.241307585439642e-49 5.818989947439789e-49                                                                                                                 10 5 -2.3304724232125585e-49 3.200801705658836e-49                        
10 6 2.480548511987802e-49 2.9556339085905772e-49                                                                                                                 10 7 8.04955772050892e-50 2.92437808155997e-49                         
10 8 -3.699516118164841e-49 1.8152447485737253e-49                                                                                                                10 9 -8.38009943141685e-50 1.5380434366872654e-49
10 10 1.877576807149398e-50 2.876291730218943e-49                                                                                                                 1 1 -5.205996975513265e-50 3.394054105067618e-49  
2 1 5.844989290151395e-50 3.645655473943904e-50           
2 2 7.6165516679939775e-50 8.101114691643115e-50
3 1 2.379809537179228e-50 8.713014705346197e-49
3 2 -8.17516724307812e-51 2.5191866864998905e-50
3 3 6.928305838005269e-50 5.831778430290153e-50
4 1 -2.0728384658011015e-49 1.1738589986749804e-49
4 2 1.428979660012987e-49 1.9771602583978824e-49
4 3 4.961487943089787e-50 3.777234387430956e-50
4 4 1.2392384402676627e-49 7.328478014702846e-50
5 1 -3.824871165751992e-49 9.049735488625618e-49
5 2 1.6689879750960527e-49 1.384328677251755e-49
5 3 -5.137278280787979e-50 1.5680543234286567e-49
5 4 1.0838847196774337e-49 6.397606835332248e-50
5 5 4.1939310375241515e-50 8.53215536249632e-50
6 1 -7.533162522685845e-50 5.7980297458630665e-49
6 2 -3.1803680748354342e-49 2.924988347354501e-49
6 3 -7.37095637613903e-50 1.843345408195953e-49
6 4 -2.6572693556037777e-49 1.6544856170978916e-49
6 5 5.530504500138636e-50 1.1856983647522732e-49
6 6 3.359118815664535e-51 1.2126126969861574e-49
7 1 7.51868372818717e-49 1.2023787193150005e-48
7 2 2.1123475192489318e-49 4.259868970904878e-49
7 3 -2.1322825041646473e-49 2.8652928976775362e-49
7 4 -7.802063332094255e-50 2.1296857364271494e-49
7 5 2.573812825706053e-50 1.4897076913781083e-49
7 6 1.3014838883833194e-49 1.2810901611765923e-49
7 7 -1.4466595266945933e-49 1.3965637970791525e-49
8 1 -4.8214966398528864e-49 3.698871963298174e-49
8 2 4.971488821088323e-49 6.110389613351544e-49
8 3 -6.125634079940479e-49 3.927529523871217e-49
8 4 1.4039057853259616e-49 3.607743960734184e-49
8 5 3.95298596229779e-49 3.2848518057988912e-49
8 6 -2.5414411424781814e-49 1.8886882696904566e-49
8 7 7.8685450843924565e-50 1.758377440767688e-49
8 8 1.963253082996977e-49 2.0195927064332392e-49
9 1 -8.344997732121105e-49 2.6333797954866384e-48
9 2 -1.891651659512511e-49 2.7901410698079074e-49
9 3 6.277937315791523e-49 4.7665436693919164e-49
9 4 -1.2255545491735364e-49 2.5098420632865417e-49
9 5 -4.1776040909434376e-50 2.244080494995507e-49
9 6 1.1767111147955548e-49 2.3753462948968356e-49
9 7 -2.722551828371519e-49 1.4544524154631028e-49
9 8 -1.961276799637729e-49 1.1739594148959961e-49
9 9 -1.523878589691981e-50 2.0554187677941213e-49
10 1 5.426503774021208e-49 3.4856858173111066e-49
10 2 5.037985406851123e-49 9.875860836770403e-49
10 3 3.609940541926534e-49 3.344465445860845e-49
10 4 2.1589866873070667e-49 5.8172362744579806e-49
10 5 -2.2029741097385017e-49 3.200701809390647e-49
10 6 -3.7167818155570602e-50 2.955763557788723e-49
10 7 4.255857855000115e-49 2.9249034709826385e-49
10 8 -3.1545963434454854e-49 1.819182522182317e-49
10 9 2.7414252168944635e-52 1.5380731493902405e-49
10 10 3.826308116837662e-49 2.876595863879092e-49

==> Supplementrary_materials/Noise/a2over3/lmax2.txt <==
0 0 -2.0432546904085972e-50 3.072485254373157e-50                  
1 0 -2.57293691464793e-50 2.6531212865837393e-50                                                                                                                  
2 0 1.719116285330229e-49 1.7194578648337696e-49                                                                                                                  1 1 8.33420034002237e-51 1.4091193640761065e-50                                                                                                                   
2 1 -1.1128859939513848e-51 1.2159429114243964e-50                                                                                                                2 2 -3.536952537875609e-51 1.7343277934455413e-50                                                                                                                 
1 1 -8.376434783034758e-51 1.409183382818327e-50                                                                                                                  2 1 4.139689957994279e-51 1.2159451864473505e-50                                                                                                                  
2 2 8.06545798494666e-51 1.7342980757760968e-50     

==> Supplementrary_materials/Noise/a2over3/lmax3.txt <==
0 0 -2.0432546904085962e-50 3.072485254373157e-50                                                                                                                 1 0 1.7026222153365186e-50 4.889007163664942e-50                                                                                                                 
2 0 1.719116285330229e-49 1.7194578648337696e-49                                                                                                                  3 0 -5.002479750717506e-50 4.80422642124393e-50                                                                                                                   
1 1 -1.4067945038892578e-49 5.242571362873164e-50                                                                                                                
2 1 -1.1128859939513848e-51 1.2159429114243964e-50                                                                                                                
2 2 -3.536952537875609e-51 1.7343277934455413e-50                                                                                                                 3 1 1.4915059192280614e-49 9.675114451823963e-50                                                                                                                  
3 2 -1.9603077495680487e-50 1.6973562322611745e-50                                                                                                                3 3 1.3947735482327598e-51 1.7700614281312984e-50                                                                                                                 
1 1 -6.785766418254206e-50 5.242736445716895e-50                                                                                                                  2 1 4.139689957994279e-51 1.2159451864473505e-50                                                                                                                  
2 2 8.06545798494666e-51 1.7342980757760968e-50                                                                                                                   3 1 -2.6879843198399876e-49 9.674762735877325e-50                                         
3 2 -8.216651426983975e-51 1.6973932776866681e-50                                                                                                                 3 3 -1.9018246848867267e-50 1.7701302774248421e-50      

==> Supplementrary_materials/Noise/a2over3/lmax4.txt <==
0 0 6.441041100223339e-51 6.908742144943785e-50
1 0 1.7026222153365198e-50 4.889007163664942e-50
2 0 -4.664819568501641e-50 5.3180853326144375e-49
3 0 -5.002479750717506e-50 4.804226421243929e-50
4 0 -1.0474324190695484e-49 2.411784346401092e-49
1 1 -1.4067945038892589e-49 5.242571362873164e-50
2 1 -1.0652511106857492e-50 1.843514689540653e-50
2 2 -1.3416388041283663e-51 3.6512298797018424e-50
3 1 1.4915059192280639e-49 9.675114451823975e-50
3 2 -1.9603077495680487e-50 1.6973562322611745e-50
3 3 1.3947735482327598e-51 1.7700614281312984e-50
4 1 -1.363376290160741e-50 4.507826313330776e-50
4 2 2.348907099987455e-51 5.658643389153253e-50
4 3 -1.2533232536026012e-50 2.271368168315386e-50
4 4 -5.934065813424016e-51 2.6082900554234015e-50
1 1 -6.785766418254234e-50 5.242736445716909e-50
2 1 1.8711237792661378e-50 1.8434922016007285e-50
2 2 6.513334486536251e-51 3.6511341672727333e-50
3 1 -2.6879843198399933e-49 9.674762735877335e-50
3 2 -8.216651426983975e-51 1.6973932776866681e-50
3 3 -1.9018246848867267e-50 1.7701302774248421e-50
4 1 -5.499344169183595e-50 4.508026018997764e-50
4 2 4.113289906048701e-51 5.658787266786832e-50
4 3 3.107828678471315e-50 2.2712436139017563e-50
4 4 2.775619685307415e-50 2.604276152591293e-50


==> Supplementrary_materials/Noise/a2over3/lmax5.txt <==
0 0 6.441041100223517e-51 6.908742144943841e-50                                                                                                                   
1 0 -3.846748302744539e-50 1.742419659513635e-49                                                                                                                  
2 0 -4.664819568501588e-50 5.318085332614449e-49
3 0 1.6977939300750941e-50 2.0755218975154583e-49                                                                                                                 
4 0 -1.0474324190695467e-49 2.4117843464010897e-49
5 0 -1.6444709307168651e-49 4.9551903435004156e-49                                                                                                                
1 1 -1.925991830525695e-49 8.864642376930853e-50
2 1 -1.0652511106857497e-50 1.843514689540653e-50                                                                                                                 
2 2 -1.3416388041283577e-51 3.6512298797018424e-50
3 1 5.2123329730136344e-49 1.915423800293833e-49                                          
3 2 2.7773047999362944e-50 2.41937096652961e-50
3 3 -2.5403346587122937e-50 3.142569420408211e-50                                            
4 1 -1.363376290160741e-50 4.507826313330776e-50                                  
4 2 2.3489070999874616e-51 5.658643389153251e-50
4 3 -1.2533232536026012e-50 2.271368168315386e-50
4 4 -5.934065813424016e-51 2.6082900554234015e-50
5 1 -7.911204819064839e-50 1.0415460266414671e-49
5 2 -8.432468750672826e-50 6.519228371053945e-50 
5 3 -8.162165947089373e-50 5.844673910735013e-50 
5 4 5.096993911169546e-50 3.221000568474652e-50  
5 5 2.1944584189718283e-50 4.1730650251088706e-50 
1 1 -2.2362484307503025e-49 8.864652606907027e-50
2 1 1.8711237792661376e-50 1.843492201600728e-50  
2 2 6.51333448653623e-51 3.651134167272732e-50   
3 1 -3.445708762197432e-49 1.9154049325380578e-49
3 2 -5.573329993798102e-51 2.419431186527611e-50
3 3 1.8624529781773084e-50 3.1427577382880744e-50
4 1 -5.499344169183593e-50 4.508026018997763e-50 
4 2 4.1132899060487047e-51 5.658787266786828e-50
4 3 3.107828678471315e-50 2.2712436139017563e-50 
4 4 2.775619685307415e-50 2.604276152591293e-50 
5 1 2.2579530474246903e-49 1.0415905522080737e-49
5 2 1.583628602308423e-49 6.519074758473551e-50  
5 3 -6.446411391836673e-50 5.844353775209961e-50  
5 4 5.34408844773976e-50 3.2222671936777395e-50 
5 5 -4.6962336679555575e-51 4.173806140789137e-50


==> Supplementrary_materials/Noise/a2over3/lmax6.txt <==
0 0 -5.6296465497158365e-50 7.62197855174987e-50
1 0 -3.84674830274457e-50 1.742419659513635e-49      
2 0 5.933805618488669e-49 6.250490037285121e-49
3 0 1.6977939300750673e-50 2.0755218975154693e-49
4 0 4.042023558051561e-49 3.5549501844384066e-49
5 0 -1.6444709307168783e-49 4.955190343500407e-49
6 0 -3.26178215385607e-49 1.673810420654986e-49
1 1 -1.9259918305256495e-49 8.864642376930752e-50
2 1 -4.0651072936320266e-51 2.915449969586947e-50
2 2 4.35560748861811e-50 4.950052086897579e-50
3 1 5.2123329730135204e-49 1.9154238002938158e-49
3 2 2.7773047999362925e-50 2.41937096652961e-50
3 3 -2.5403346587122956e-50 3.142569420408212e-50
4 1 -1.1281274673739746e-49 9.627321973072217e-50
4 2 -6.023726573879629e-50 9.653860623073446e-50
4 3 -1.5630185025547163e-50 3.2562883923952703e-50
4 4 -4.541010686992797e-50 4.422901508049238e-50
5 1 -7.911204819064809e-50 1.0415460266414726e-49
5 2 -8.432468750672825e-50 6.519228371053945e-50
5 3 -8.162165947089369e-50 5.8446739107350115e-50
5 4 5.096993911169546e-50 3.221000568474652e-50
5 5 2.1944584189718283e-50 4.1730650251088706e-50
6 1 9.934301086689558e-49 3.579979732671301e-49
6 2 -4.593045461876956e-50 1.0251860328472686e-49
6 3 3.4124101102042455e-51 8.868499530877621e-50
6 4 -1.0055534839083097e-49 7.400354094905974e-50
6 5 7.453514852671542e-51 4.617058259868752e-50
6 6 9.494813394876977e-50 6.497128798614521e-50
1 1 -2.2362484307503454e-49 8.864652606907095e-50
2 1 8.150898196975249e-50 2.915449649873512e-50
2 2 3.1184684570934033e-50 4.949919169143431e-50
3 1 -3.4457087621974146e-49 1.915404932538049e-49
3 2 -5.573329993798095e-51 2.419431186527611e-50
3 3 1.8624529781773124e-50 3.142757738288075e-50
4 1 -2.711375635143181e-49 9.627605656347809e-50
4 2 1.0638309655610028e-49 9.654115196151954e-50
4 3 3.0515523791826196e-50 3.256100914101911e-50
4 4 7.570896603719433e-50 4.416832468893616e-50
5 1 2.2579530474246952e-49 1.0415905522080733e-49
5 2 1.583628602308424e-49 6.519074758473553e-50
5 3 -6.446411391836673e-50 5.844353775209961e-50
5 4 5.34408844773976e-50 3.2222671936777395e-50
5 5 -4.6962336679555575e-51 4.173806140789137e-50
6 1 1.2142965155994352e-49 3.579930435966998e-49
6 2 -1.5043599923411131e-49 1.0251865016745192e-49
6 3 -1.1412898174507612e-50 8.869001640871116e-50
6 4 -8.053238658371198e-50 7.410807482348019e-50
6 5 2.7828638712217253e-50 4.617639171374251e-50
6 6 4.766154162938912e-50 6.49742427928996e-50

==> Supplementrary_materials/Noise/a2over3/lmax7.txt <==
0 0 -5.629646549715809e-50 7.621978551749827e-50
1 0 -3.7166152987704166e-49 3.140200028954828e-49
2 0 5.9338056184886485e-49 6.250490037285121e-49
3 0 4.031137565487924e-49 3.670640604738889e-49
4 0 4.042023558051564e-49 3.5549501844384066e-49
5 0 -1.3032585543387342e-48 1.0211934884513855e-48
6 0 -3.2617821538560586e-49 1.6738104206549845e-49
7 0 -8.533678831633397e-49 6.6916489771719305e-49
1 1 -1.1943878586120913e-49 1.4970822755860072e-49
2 1 -4.0651072936320515e-51 2.9154499695869447e-50
2 2 4.355607488618094e-50 4.950052086897576e-50
3 1 2.3729873435059117e-49 3.511467437440121e-49
3 2 2.104242321541302e-50 2.498982101237534e-50
3 3 -3.525642280126555e-50 4.2659314649916073e-50
4 1 -1.1281274673739711e-49 9.627321973072212e-50
4 2 -6.023726573879636e-50 9.653860623073458e-50
4 3 -1.5630185025547167e-50 3.2562883923952703e-50
4 4 -4.541010686992798e-50 4.422901508049239e-50
5 1 9.579667452036197e-51 2.640870139268803e-49
5 2 -2.19351608570055e-50 1.08804791181896e-49
5 3 -8.125136264599779e-50 9.757236988003614e-50
5 4 5.885411837198289e-50 5.191930699153475e-50
5 5 7.988641913176045e-50 6.523268390507002e-50
6 1 9.934301086689548e-49 3.5799797326712995e-49
6 2 -4.593045461876973e-50 1.0251860328472688e-49
6 3 3.4124101102042253e-51 8.868499530877621e-50
6 4 -1.005553483908309e-49 7.4003540949059715e-50
6 5 7.453514852671542e-51 4.617058259868752e-50
6 6 9.494813394876977e-50 6.497128798614521e-50
7 1 -8.178251348544365e-50 2.5259150670772524e-49
7 2 1.6227479612356057e-49 2.386865581244322e-49
7 3 3.228457960001862e-50 1.2941727231309822e-49
7 4 -1.2474496913619684e-49 1.261463492726417e-49
7 5 -4.259173870658052e-51 9.248936284748007e-50
7 6 1.088150756804499e-49 6.459557069657681e-50
7 7 -1.7059118642035768e-49 9.806745167996412e-50
1 1 -1.2006238221895763e-49 1.4970818875487387e-49
2 1 8.150898196975227e-50 2.915449649873508e-50
2 2 3.1184684570934095e-50 4.949919169143437e-50
3 1 -2.2186166117622043e-49 3.511415368344878e-49
3 2 -6.440224218249561e-51 2.499043514974623e-50
3 3 1.8346343920041e-50 4.2662062906533894e-50
4 1 -2.7113756351432147e-49 9.627605656347862e-50
4 2 1.0638309655610033e-49 9.654115196151954e-50
4 3 3.0515523791826177e-50 3.256100914101911e-50
4 4 7.570896603719433e-50 4.416832468893616e-50
5 1 -1.3320617667661582e-50 2.640988816868497e-49
5 2 8.745781654040562e-50 1.0880215087793914e-49
5 3 -9.1141090256829e-50 9.756644626166155e-50
5 4 9.414701979461056e-50 5.196766948395889e-50
5 5 4.7765347238931506e-51 6.523653929073373e-50
6 1 1.2142965155994263e-49 3.579930435967001e-49
6 2 -1.5043599923411118e-49 1.0251865016745185e-49
6 3 -1.1412898174507598e-50 8.869001640871112e-50
6 4 -8.053238658371198e-50 7.410807482348019e-50
6 5 2.7828638712217253e-50 4.617639171374251e-50
6 6 4.766154162938912e-50 6.49742427928996e-50
7 1 2.5253540986119165e-49 2.5260303276017933e-49
7 2 2.0149637610092484e-49 2.3869216322803615e-49
7 3 3.0075565184835826e-50 1.29415334376343e-49
7 4 2.9784223520235557e-50 1.2599617871795534e-49
7 5 1.0824559853273107e-49 9.248747206918254e-50
7 6 4.135520369997611e-50 6.459448073187434e-50
7 7 -8.128229645912458e-50 9.805297755590793e-50

==> Supplementrary_materials/Noise/a2over3/lmax8.txt <==
0 0 -8.11755859935084e-50 1.0376844854975473e-49
1 0 -3.716615298770536e-49 3.1402000289548655e-49
2 0 8.684746199603675e-49 9.984884142827023e-49
3 0 4.0311375654884235e-49 3.670640604739129e-49
4 0 6.6315292036898726e-49 8.146335023183231e-49
5 0 -1.3032585543387052e-48 1.0211934884513693e-48
6 0 -5.407620996219577e-49 6.30231031164121e-49
7 0 -8.533678831633722e-49 6.6916489771720225e-49
8 0 3.478217022793475e-49 9.848021989380069e-49
1 1 -1.1943878586121923e-49 1.4970822755861375e-49
2 1 -1.241523507120002e-52 3.423652617746322e-50
2 2 2.498996447954293e-50 6.804571792123942e-50
3 1 2.372987343506709e-49 3.511467437440121e-49
3 2 2.1042423215412886e-50 2.4989821012375327e-50
3 3 -3.5256422801265482e-50 4.2659314649916054e-50
4 1 -1.2317799080967969e-49 1.13166776230984e-49
4 2 -1.1587738191043104e-49 1.5704498300321559e-49
4 3 -3.019828742522474e-50 3.5921095156907157e-50
4 4 -9.080699602230634e-50 6.007096094649169e-50
5 1 9.579667452042541e-51 2.6408701392692784e-49
5 2 -2.1935160857005837e-50 1.0880479118189607e-49
5 3 -8.125136264599803e-50 9.75723698800362e-50
5 4 5.885411837198289e-50 5.191930699153475e-50
5 5 7.98864191317605e-50 6.523268390507004e-50
6 1 9.113679839007607e-49 5.10400239703337e-49
6 2 8.137052856895305e-50 2.245297346782332e-49
6 3 -1.1118594312543578e-49 1.4500604393088432e-49
6 4 -1.7997854151075077e-49 1.2176278910265538e-49
6 5 6.765136021810761e-50 8.48115196744298e-50
6 6 2.3093003182074277e-50 9.548810022706376e-50
7 1 -8.178251348544717e-50 2.525915067077266e-49
7 2 1.6227479612356055e-49 2.3868655812443243e-49
7 3 3.2284579600018817e-50 1.2941727231309825e-49
7 4 -1.2474496913619696e-49 1.261463492726417e-49
7 5 -4.259173870658068e-51 9.248936284748009e-50
7 6 1.088150756804499e-49 6.459557069657681e-50
7 7 -1.7059118642035768e-49 9.806745167996412e-50
8 1 8.525317253458968e-50 2.174564135419676e-49
8 2 -1.9323913385588085e-49 3.189180346158395e-49
8 3 1.7262863668587117e-49 2.2120453400781505e-49
8 4 2.368068808198845e-49 1.7220150877646473e-49
8 5 8.993898411820026e-50 1.78446261105767e-49
8 6 9.466228742667863e-50 1.1577358955030708e-49
8 7 -2.0715427202361356e-50 8.798015097640816e-50
8 8 -1.4310655510749276e-49 1.4375431906380818e-49
1 1 -1.20062382218975e-49 1.4970818875488202e-49
2 1 7.494780827656379e-50 3.42363499572317e-50
2 2 5.456744400462018e-50 6.804389108086382e-50
3 1 -2.2186166117626046e-49 3.511415368345509e-49
3 2 -6.44022421824958e-51 2.4990435149746225e-50
3 3 1.8346343920041e-50 4.2662062906533894e-50
4 1 -2.4798602708190993e-49 1.1316951319943993e-49
4 2 4.997494428676965e-50 1.5704913569817557e-49
4 3 4.0557294647700573e-50 3.5919366152174665e-50
4 4 1.0845231383902413e-49 6.000779083893398e-50
5 1 -1.3320617667641373e-50 2.6409888168687374e-49
5 2 8.745781654040587e-50 1.0880215087793903e-49
5 3 -9.114109025682916e-50 9.756644626166162e-50
5 4 9.414701979461058e-50 5.19676694839589e-50
5 5 4.776534723893154e-51 6.5236539290733755e-50
6 1 -1.0326131180121713e-50 5.104050731594327e-49
6 2 -1.3826403587509256e-49 2.2453081293756627e-49
6 3 -8.08076556511299e-50 1.4501399776731008e-49
6 4 -1.875075099154269e-49 1.2189343120071828e-49
6 5 -1.1442709825351532e-51 8.48154362571618e-50
6 6 -3.1607344961769964e-50 9.549231482539079e-50
7 1 2.5253540986118774e-49 2.5260303276018203e-49
7 2 2.0149637610092518e-49 2.386921632280365e-49
7 3 3.007556518483548e-50 1.2941533437634318e-49
7 4 2.9784223520235476e-50 1.2599617871795534e-49
7 5 1.0824559853273105e-49 9.248747206918256e-50
7 6 4.135520369997611e-50 6.459448073187434e-50
7 7 -8.128229645912458e-50 9.805297755590793e-50
8 1 -3.705960002095961e-50 2.174596502307191e-49
8 2 6.657988973370042e-50 3.1891258505287645e-49
8 3 -1.921578589990268e-49 2.2119235595732028e-49
8 4 9.59643516941684e-51 1.7202482622503474e-49
8 5 1.4138410224065248e-49 1.784356312195368e-49
8 6 -1.4955531698226647e-49 1.1576880321821694e-49
8 7 6.363485528740488e-50 8.796312609704472e-50
8 8 8.5443498381568255e-50 1.4384790413423664e-49

==> Supplementrary_materials/Noise/a2over3/lmax9.txt <==
0 0 -8.117558599350875e-50 1.0376844854975446e-49                                                                                                                 
1 0 -2.0074606991181438e-49 3.3838022828779443e-49                                                                                                                
2 0 8.684746199603382e-49 9.984884142826722e-49                                                                                                                   
3 0 2.2133677389671355e-49 3.907828446914132e-49                                                                                                                  
4 0 6.6315292036920406e-49 8.146335023184626e-49                                                                                                                  
5 0 -6.144744653768482e-49 1.1406061706622447e-48                                                                                                                 
6 0 -5.4076209962193815e-49 6.302310311640981e-49                                                                                                                 
7 0 3.299191000948815e-49 1.100018992239924e-48                                                                                                                   
8 0 3.478217022793569e-49 9.84802198938006e-49
9 0 -6.052762193722979e-49 4.470202836300801e-49
1 1 -7.789449548951748e-51 3.3941375665566533e-49
2 1 -1.2415235071175492e-52 3.4236526177462965e-50
2 2 2.498996447954352e-50 6.804571792123988e-50
3 1 -9.4908566543451e-52 8.712868018877859e-49
3 2 1.857514290534114e-50 2.519125191367255e-50
3 3 -2.2779617708451655e-50 5.831404183282302e-50
4 1 -1.23177990809678e-49 1.1316677623098358e-49
4 2 -1.1587738191043148e-49 1.5704498300321652e-49
4 3 -3.019828742522474e-50 3.5921095156907157e-50
4 4 -9.080699602230621e-50 6.007096094649163e-50
5 1 -3.162501262214852e-50 9.04955380154453e-49
5 2 -6.44881231723757e-51 1.3843597613115593e-49
5 3 -2.382291188352311e-49 1.5681507870450476e-49
5 4 2.724093737059336e-50 6.391140454017463e-50
5 5 4.056082720364957e-50 8.532394151679849e-50
6 1 9.113679839007645e-49 5.10400239703339e-49
6 2 8.137052856895488e-50 2.2452973467823664e-49
6 3 -1.111859431254359e-49 1.4500604393088432e-49
6 4 -1.7997854151075073e-49 1.2176278910265538e-49
6 5 6.765136021810758e-50 8.481151967442978e-50
6 6 2.3093003182074344e-50 9.548810022706376e-50
7 1 -1.0679498097012432e-50 1.2023581991886892e-48
7 2 -1.712692477455004e-49 4.2597827339498965e-49
7 3 2.657427217233902e-49 2.8653274036928815e-49
7 4 -2.4261873754139573e-49 2.1323292057149237e-49
7 5 -8.423745567965355e-50 1.4896523844009385e-49                                                                                                                 7 6 1.4817455026152297e-49 1.2811048087859733e-49
7 7 -3.46144558663071e-49 1.3966208325948315e-49                                                                                                                  8 1 8.525317253459017e-50 2.174564135419673e-49   
8 2 -1.9323913385587933e-49 3.189180346158399e-49                                                                                                                
8 3 1.726286366858711e-49 2.212045340078151e-49                        
8 4 2.368068808198838e-49 1.722015087764646e-49                                                                                                                   8 5 8.993898411820024e-50 1.78446261105767e-49                           
8 6 9.466228742667861e-50 1.1577358955030706e-49                                                                                                                  8 7 -2.0715427202361356e-50 8.798015097640816e-50                         
8 8 -1.4310655510749276e-49 1.4375431906380818e-49                                                                                                                9 1 -7.617313301058728e-49 2.6334395033613318e-48                      
9 2 1.84069273550485e-49 2.7901182189242383e-49                                                                                                                   9 3 -3.3896374258963286e-50 4.766248979892659e-49
9 4 1.9826380490887215e-49 2.506447187718763e-49                                                                                                                  9 5 2.1676173180483074e-49 2.2437206230207113e-49 
9 6 -1.722482645657774e-49 2.375353027614933e-49          
9 7 -2.0879563198822747e-50 1.4545829439300146e-49
9 8 2.685688773064787e-49 1.171045131621138e-49  
9 9 -1.644454989463861e-49 2.055275636806367e-49
1 1 -5.205996975558531e-50 3.3940541050714156e-49
2 1 7.494780827656325e-50 3.4236349957231585e-50
2 2 5.456744400461938e-50 6.80438910808633e-50
3 1 2.379809537049059e-50 8.713014705344591e-49
3 2 -8.17516724307816e-51 2.519186686499889e-50
3 3 6.928305838005288e-50 5.831778430290163e-50
4 1 -2.479860270819132e-49 1.1316951319944065e-49
4 2 4.99749442867708e-50 1.5704913569817557e-49
4 3 4.0557294647700487e-50 3.5919366152174646e-50
4 4 1.0845231383902415e-49 6.000779083893398e-50
5 1 -3.824871165821091e-49 9.049735488626067e-49
5 2 1.668987975096054e-49 1.3843286772517498e-49
5 3 -5.137278280788606e-50 1.568054323428652e-49
5 4 1.0838847196774339e-49 6.397606835332248e-50
5 5 4.193931037524145e-50 8.532155362496314e-50
6 1 -1.0326131180123795e-50 5.104050731594256e-49
6 2 -1.3826403587509389e-49 2.24530812937568e-49
6 3 -8.080765565113003e-50 1.4501399776731014e-49
6 4 -1.87507509915427e-49 1.2189343120071833e-49
6 5 -1.144270982535134e-51 8.481543625716178e-50
6 6 -3.160734496176999e-50 9.549231482539079e-50
7 1 7.518683728214928e-49 1.2023787193158185e-48
7 2 2.1123475192489018e-49 4.259868970904881e-49
7 3 -2.132282504164526e-49 2.865292897677515e-49
7 4 -7.802063332094311e-50 2.129685736427154e-49
7 5 2.5738128257060426e-50 1.4897076913781078e-49
7 6 1.3014838883833192e-49 1.2810901611765919e-49
7 7 -1.4466595266945956e-49 1.3965637970791525e-49
8 1 -3.7059600020959767e-50 2.174596502307192e-49
8 2 6.657988973370028e-50 3.1891258505287702e-49
8 3 -1.921578589990267e-49 2.2119235595732028e-49
8 4 9.596435169416555e-51 1.7202482622503467e-49
8 5 1.413841022406524e-49 1.7843563121953676e-49
8 6 -1.4955531698226641e-49 1.1576880321821694e-49
8 7 6.363485528740488e-50 8.796312609704472e-50
8 8 8.5443498381568255e-50 1.4384790413423664e-49
9 1 -8.344997732098961e-49 2.6333797954861276e-48
9 2 -1.891651659512493e-49 2.7901410698079047e-49
9 3 6.277937315791552e-49 4.766543669391891e-49
9 4 -1.2255545491735402e-49 2.5098420632865424e-49
9 5 -4.177604090943428e-50 2.2440804949955053e-49
9 6 1.1767111147955548e-49 2.3753462948968356e-49
9 7 -2.722551828371518e-49 1.4544524154631024e-49
9 8 -1.961276799637729e-49 1.1739594148959961e-49
9 9 -1.5238785896919835e-50 2.0554187677941213e-49

==> Supplementrary_materials/Noise/a3/lmax1.txt <==
0 0 -1.0121587692928646e-50 1.5789885489050267e-50
1 0 1.2203334947857075e-51 1.627317407521274e-50  
1 1 -1.0391673532715452e-50 9.861328718423801e-51     
1 1 1.3314869356627427e-50 9.849283666306374e-51   

==> Supplementrary_materials/Noise/a3/lmax10.txt <==
0 0 -2.5497698602882895e-50 1.8695121461999642e-50
1 0 -3.106755029645143e-51 2.5680026351756974e-50
2 0 1.3094696793027714e-49 9.448883846030969e-50
3 0 2.4005624303018513e-50 1.9962494636089545e-50
4 0 4.0119138992384937e-50 3.238988707354949e-50
5 0 -1.2762679173424144e-50 4.844004606100275e-50
6 0 4.6872392699735494e-51 1.9814065175130658e-50
7 0 1.6298204484804994e-51 2.251945808843432e-50
8 0 -6.086987381314297e-51 3.223379900661763e-50
9 0 1.637026796732952e-50 1.0460447185138399e-50
10 0 -6.781754437194335e-51 2.6969208278517476e-50
1 1 -2.6102360104147757e-51 1.689997445997584e-50
2 1 3.768952686424051e-51 1.1081234290957137e-50
2 2 -1.9668874710786725e-51 1.563644558306797e-50
3 1 4.755688767970894e-50 2.827818388560611e-50
3 2 1.0974090131772175e-50 8.700934874817978e-51
3 3 -1.6296297482295824e-50 1.1664866371272708e-50
4 1 9.55126761125769e-51 1.7460432227438947e-50
4 2 -1.9155425491246035e-50 1.7030446472242023e-50
4 3 -4.0668990526000234e-51 8.672679224340268e-51
4 4 -5.9403689678640025e-52 9.999485043554579e-51
5 1 -3.7999464263412744e-50 1.9654825705279684e-50
5 2 -1.3790404761246233e-50 1.4233421050578867e-50
5 3 2.7543619825387594e-51 1.239819088125318e-50
5 4 -6.414097197332504e-51 7.937258150973976e-51
5 5 7.269137200634807e-51 8.980014769411082e-51
6 1 -2.5048096022505175e-51 4.328291230544295e-50
6 2 3.444689846306695e-51 1.383240411872083e-50
6 3 1.233173353917348e-50 1.5244387182280976e-50
6 4 -1.3385757720345375e-50 1.0193452378828455e-50
6 5 3.327127738730955e-51 7.610064057811996e-51
6 6 4.0095089043876465e-51 9.101347845769183e-51
7 1 5.95566865844656e-50 2.383712598143487e-50
7 2 6.05574197152185e-51 1.6298081276613595e-50
7 3 7.8457898998473e-51 1.2957106071244014e-50
7 4 -1.1336044128255204e-51 1.3706754355118465e-50
7 5 1.929162106849686e-51 7.487209678676959e-51
7 6 -1.2668043578680587e-51 6.131489768885782e-51
7 7 -4.034022721223483e-51 9.041068833633824e-51
8 1 5.3311310117284564e-51 1.310570704504701e-50
8 2 -1.302708501624242e-50 1.8659630666583007e-50
8 3 3.771680857906212e-51 1.293336960875262e-50
8 4 7.816744180429146e-51 1.2876578273342295e-50
8 5 -1.307794660112455e-50 1.245976042480212e-50
8 6 1.14990763362988e-51 7.226079457217723e-51
8 7 7.463856397590693e-51 6.064940752374424e-51
8 8 5.732333588305697e-51 9.666787709401236e-51
9 1 -5.891868134566175e-50 5.089267174392377e-50
9 2 -7.691373017056527e-51 7.577939885723642e-51
9 3 2.022925933357795e-50 1.7358962014751288e-50
9 4 1.397577835777906e-50 8.961647918636582e-51
9 5 -1.4929838856480412e-50 8.086636662361788e-51
9 6 -1.8040690566399086e-51 7.735646541720163e-51
9 7 -1.132435625147905e-50 5.1942878371787834e-51
9 8 1.8782629984141312e-51 5.0016924662060314e-51
9 9 -1.0345297112588186e-51 9.33167300170944e-51
10 1 -4.694859560820006e-51 1.1134886918292242e-50
10 2 -3.880894851537141e-51 2.0095501508528423e-50
10 3 -1.4059095794204313e-50 7.752783805268794e-51
10 4 -1.0240593113137981e-50 1.6241179224464366e-50
10 5 -1.232707531271733e-50 8.452594133746918e-51
10 6 -4.779081762203169e-51 8.529819602072221e-51
10 7 6.578512585010956e-51 7.117326115439996e-51
10 8 1.4188442807212146e-51 5.111777549092016e-51
10 9 -1.5152255111850935e-50 5.2151780660553724e-51
10 10 -5.711286533146425e-51 1.0266580820871628e-50
1 1 -8.197616766031879e-51 1.6923544548579056e-50
2 1 -4.8142740665621645e-51 1.1071691579058372e-50
2 2 -4.705787682349942e-51 1.5631123193075612e-50
3 1 2.868407753689319e-50 2.8178314936662427e-50
3 2 5.2492292316320823e-51 8.702713908078157e-51
3 3 -1.9326672114805753e-51 1.163504037981534e-50
4 1 1.9123112382581495e-51 1.7460737715171535e-50
4 2 -1.1334893239392178e-50 1.7038376899854863e-50
4 3 -3.802782942334816e-51 8.69766398297354e-51
4 4 1.357345499673956e-50 1.0037261189070303e-50
5 1 1.0258496083019229e-50 1.966053880198611e-50
5 2 -8.547075540537823e-51 1.4228067107122814e-50
5 3 -8.01344686119385e-51 1.2448861636033102e-50
5 4 1.2929478714059122e-50 8.097096582686127e-51
5 5 5.546729302241244e-51 8.988341444175406e-51
6 1 -1.391025591797475e-50 4.31004036678985e-50
6 2 2.789372646044289e-52 1.3830197272417036e-50
6 3 -2.2304128835469938e-51 1.5187704371480788e-50
6 4 -7.047903768105654e-51 1.0291370368688919e-50
6 5 5.1868193571992355e-51 7.626763484461e-51
6 6 -4.256930913079414e-51 9.10269309512593e-51
7 1 -1.6065205369929216e-50 2.384539743345445e-50
7 2 1.0260424742407819e-50 1.630418830611655e-50
7 3 -7.596401931595226e-51 1.295629166242363e-50
7 4 -2.4689798871171116e-50 1.345449001056356e-50
7 5 5.787276158856937e-51 7.493663670074651e-51
7 6 -3.998926003438998e-53 6.125709368053087e-51
7 7 1.7308888019410614e-50 9.034470050754498e-51
8 1 1.9222419358378984e-51 1.3089700494333436e-50
8 2 7.560831182819236e-51 1.8653143385811775e-50
8 3 1.3949495232866821e-50 1.2985200337072377e-50
8 4 6.349407680376962e-51 1.3000153533521751e-50
8 5 1.7322662454695488e-50 1.2435150813177344e-50
8 6 1.3413237715889052e-51 7.218159339362347e-51
8 7 -2.7530095770768216e-51 6.059776468137603e-51
8 8 -8.233682401174983e-51 9.841236289373165e-51
9 1 7.352438361393747e-50 5.090399605351994e-50
9 2 -1.1516966653108728e-50 7.577465646982961e-51
9 3 1.0912446477464898e-50 1.7287062144938788e-50
9 4 -9.571806080076434e-52 9.093558213054923e-51
9 5 1.0288597116225303e-50 8.09783471164487e-51
9 6 -1.3653986375999448e-51 7.740096691791548e-51
9 7 5.58044040069666e-51 5.1923690013818064e-51
9 8 9.150741606031405e-52 5.0750232958192027e-51
9 9 5.942599184132751e-51 9.377784469927337e-51
10 1 1.6064351234066788e-51 1.1116464926208482e-50
10 2 -1.8320746948693484e-50 2.0103723785101883e-50
10 3 8.32854559168724e-52 7.763213529528861e-51
10 4 9.835482167711707e-51 1.596705841940749e-50
10 5 -8.028594453474505e-51 8.46770894623899e-51
10 6 -1.067150459127295e-51 8.53254489330845e-51
10 7 -2.6942532168692585e-51 7.1230048542362e-51
10 8 1.2208180400742877e-51 5.1021685198525914e-51
10 9 -7.209952608236873e-52 5.2321762827197463e-51
10 10 -4.4643787596966655e-51 1.0278125063613005e-50

==> Supplementrary_materials/Noise/a3/lmax2.txt <==
0 0 -1.0052065301794035e-50 1.588069287125221e-50 
1 0 1.2203334947857075e-51 1.627317407521274e-50    
2 0 -2.186078891450848e-51 4.980082634246572e-50                                                                                                                  1 1 -1.0391673532715452e-50 9.861328718423801e-51 
2 1 5.551313263710826e-51 7.090879072807127e-51                                                                                                                   2 2 4.1707954135358355e-51 9.830670995163843e-51  
1 1 1.3314869356627427e-50 9.849283666306374e-51                                                                                                                  2 1 -1.330128337370917e-51 7.060079107764996e-51 
2 2 -2.0013830112877699e-50 9.829208431559169e-51             

==> Supplementrary_materials/Noise/a3/lmax3.txt <==
0 0 -1.0052065301794035e-50 1.588069287125221e-50                                                                                                                 1 0 1.025502850563524e-51 1.627382739053237e-50      
2 0 -2.186078891450848e-51 4.980082634246572e-50                                                                                                                  3 0 1.976339372222115e-50 1.0283606317724431e-50     
1 1 -9.412636690104076e-51 1.318700002699244e-50                                                                                                                  2 1 5.551313263710826e-51 7.090879072807127e-51                             
2 2 4.1707954135358355e-51 9.830670995163843e-51                                                                                                                  3 1 1.6229603355050084e-51 1.6725837009141898e-50                     
3 2 1.0836340644833945e-50 6.103291326572467e-51                                                                                                                  3 3 -8.537284913300493e-51 8.357340304148413e-51                         
1 1 1.2030375581821038e-50 1.317255142785506e-50                                                                                                                  2 1 -1.330128337370917e-51 7.060079107764996e-51                         
2 2 -2.0013830112877699e-50 9.829208431559169e-51                                                                                                                 3 1 2.7742321012150555e-51 1.6684177103474128e-50  
3 2 -1.9635180069711066e-51 6.104985793326906e-51                                                                                                                 3 3 3.7559014805055044e-51 8.351323488366012e-51  


==> Supplementrary_materials/Noise/a3/lmax4.txt <==
0 0 -2.6637049028260485e-50 1.783763455519338e-50
1 0 1.025502850563524e-51 1.627382739053237e-50
2 0 1.309090865556886e-49 8.2187702470449825e-50
3 0 1.976339372222115e-50 1.0283606317724431e-50
4 0 4.514641713412958e-50 2.2292392808338213e-50
1 1 -9.41263669010408e-51 1.318700002699244e-50
2 1 1.8011842279372416e-51 7.850862625669022e-51
2 2 -1.7178691123161215e-51 1.258796423330379e-50
3 1 1.6229603355050025e-51 1.6725837009141898e-50
3 2 1.0836340644833945e-50 6.103291326572467e-51
3 3 -8.537284913300493e-51 8.357340304148413e-51
4 1 1.2002782373646698e-50 8.805840552796049e-51
4 2 -1.5283174898072515e-50 9.801225052804217e-51
4 3 -2.746781871119602e-51 5.521052121328061e-51
4 4 4.6802022981952736e-51 7.521834452495305e-51
1 1 1.2030375581821038e-50 1.3172551427855058e-50
2 1 -3.825430596623374e-51 7.815824636446523e-51
2 2 -6.74685774580063e-51 1.258630573280922e-50
3 1 2.7742321012150585e-51 1.6684177103474128e-50
3 2 -1.9635180069711066e-51 6.104985793326906e-51
3 3 3.7559014805055044e-51 8.351323488366012e-51
4 1 -1.794391943356313e-51 8.812820313692674e-51
4 2 -9.403103350552543e-51 9.805344539925478e-51
4 3 1.3505690907358488e-51 5.540751138842717e-51
4 4 6.749594187383356e-51 7.609257184160367e-51


==> Supplementrary_materials/Noise/a3/lmax5.txt <==
0 0 -2.663704902826048e-50 1.783763455519338e-50
1 0 -1.4752731826612782e-50 2.242119529994665e-50
2 0 1.3090908655568866e-49 8.2187702470449825e-50
3 0 3.394037101069277e-50 1.7230662854919021e-50
4 0 4.51464171341296e-50 2.229239280833822e-50
5 0 -4.0545748588089456e-50 3.9533470283400077e-50
1 1 -1.402383912381023e-50 1.462380199866229e-50
2 1 1.8011842279372416e-51 7.850862625669022e-51
2 2 -1.7178691123161218e-51 1.258796423330379e-50
3 1 -6.081504902785976e-52 1.9374598123931673e-50
3 2 1.3080440095625505e-50 7.617644531050398e-51
3 3 -1.4077785984596577e-50 9.937118152775244e-51
4 1 1.20027823736467e-50 8.805840552796049e-51
4 2 -1.5283174898072518e-50 9.801225052804217e-51
4 3 -2.746781871119602e-51 5.521052121328061e-51
4 4 4.6802022981952736e-51 7.521834452495305e-51
5 1 5.666926071610163e-51 7.99321211416677e-51
5 2 -1.524275933330966e-50 1.0298736399113623e-50
5 3 6.681891399062967e-51 7.302777679447e-51
5 4 5.065333323405505e-51 5.114511119112861e-51
5 5 2.5020583877693118e-51 7.3922825727448e-51
1 1 1.3527163194176123e-50 1.463397672798491e-50
2 1 -3.825430596623374e-51 7.815824636446523e-51
2 2 -6.746857745800634e-51 1.258630573280922e-50
3 1 -4.3287191051132025e-51 1.9282784170824525e-50
3 2 4.625979077513195e-51 7.620057115800462e-51
3 3 -1.4288144194875895e-51 9.927293211028407e-51
4 1 -1.7943919433563125e-51 8.812820313692674e-51
4 2 -9.403103350552541e-51 9.805344539925478e-51
4 3 1.3505690907358485e-51 5.540751138842717e-51
4 4 6.749594187383356e-51 7.609257184160367e-51
5 1 -2.170502702506905e-51 7.989763622290692e-51
5 2 -3.796278892629934e-51 1.0293589839887094e-50
5 3 -7.952216868973598e-51 7.329988031519485e-51
5 4 1.2383855122185794e-50 5.207593288071251e-51
5 5 2.760195247868419e-51 7.402767095530434e-51


==> Supplementrary_materials/Noise/a3/lmax6.txt <==
0 0 -2.6802345959705857e-50 1.7909131111512603e-50
1 0 -1.4752731826612782e-50 2.242119529994665e-50
2 0 1.3573433524660996e-49 9.213620255945846e-50
3 0 3.394037101069278e-50 1.7230662854919024e-50
4 0 4.533578134267818e-50 2.234335078202751e-50
5 0 -4.054574858808947e-50 3.9533470283400096e-50
6 0 1.2623720314019894e-51 1.1021515783450715e-50
1 1 -1.402383912381022e-50 1.4623801998662287e-50
2 1 3.4686595907155784e-51 9.36164736709464e-51
2 2 2.4301082505212243e-51 1.3703062909556472e-50
3 1 -6.081504902785933e-52 1.937459812393167e-50
3 2 1.3080440095625505e-50 7.617644531050398e-51
3 3 -1.4077785984596577e-50 9.937118152775244e-51
4 1 8.798303210918782e-51 1.340002433276729e-50
4 2 -1.2599508550781843e-50 1.1624800160293347e-50
4 3 -3.366125355986361e-51 7.242482783882002e-51
4 4 1.3812958691022028e-51 8.673517739436875e-51
5 1 5.666926071610163e-51 7.99321211416677e-51
5 2 -1.524275933330966e-50 1.0298736399113623e-50
5 3 6.681891399062967e-51 7.302777679447e-51
5 4 5.065333323405505e-51 5.114511119112861e-51
5 5 2.5020583877693118e-51 7.3922825727448e-51
6 1 4.342600522311939e-51 2.7449355077436535e-50
6 2 -5.394146513174287e-51 7.329569011121478e-51
6 3 2.6334719511457965e-51 1.0353619405373497e-50
6 4 -1.3736274115243032e-50 6.248334310819536e-51
6 5 -3.849608367853928e-51 4.955282382144923e-51
6 6 3.107297279915476e-51 7.583420827718015e-51
1 1 1.3527163194176116e-50 1.463397672798491e-50
2 1 -3.4199020896346954e-51 9.336714425071512e-51
2 2 -7.190979647777473e-51 1.3699510271793714e-50
3 1 -4.328719105113212e-51 1.9282784170824527e-50
3 2 4.625979077513198e-51 7.620057115800463e-51
3 3 -1.4288144194875904e-51 9.927293211028407e-51
4 1 -7.93598670732174e-52 1.3403012218042435e-50
4 2 -5.360107883461465e-51 1.1630696387600117e-50
4 3 2.83457249920617e-52 7.268088725249549e-51
4 4 1.5719702487332074e-50 8.753634606164215e-51
5 1 -2.1705027025069028e-51 7.989763622290692e-51
5 2 -3.796278892629929e-51 1.0293589839887094e-50
5 3 -7.952216868973599e-51 7.329988031519485e-51
5 4 1.2383855122185794e-50 5.207593288071251e-51
5 5 2.760195247868419e-51 7.402767095530434e-51
6 1 -7.871971413722469e-51 2.7360837382605147e-50
6 2 1.79880944073169e-51 7.328876277174185e-51
6 3 -3.4433733679154815e-52 1.0308442258217192e-50
6 4 -1.7170650929053584e-51 6.270899406240339e-51
6 5 -2.753083413961949e-51 4.9652045571237976e-51
6 6 -4.145989050062072e-51 7.582105595954591e-51


==> Supplementrary_materials/Noise/a3/lmax7.txt <==
0 0 -2.6802345959705848e-50 1.7909131111512603e-50
1 0 -4.0953008954141826e-51 2.5669773953337385e-50
2 0 1.357343352466099e-49 9.213620255945846e-50
3 0 2.545306383197285e-50 1.993680426067822e-50
4 0 4.533578134267813e-50 2.2343350782027496e-50
5 0 -1.686837227067609e-50 4.835627968171694e-50
6 0 1.2623720314019943e-51 1.1021515783450715e-50
7 0 1.6865657727775878e-50 2.034069078869971e-50
1 1 -8.213735612376747e-51 1.564519368870932e-50
2 1 3.4686595907155754e-51 9.361647367094641e-51
2 2 2.4301082505212124e-51 1.3703062909556474e-50
3 1 2.2886377170606877e-50 2.285963380048685e-50
3 2 1.2298623015670825e-50 8.578511801955269e-51
3 3 -2.0978330571196873e-50 1.0668483142965052e-50
4 1 8.798303210918768e-51 1.3400024332767285e-50
4 2 -1.2599508550781831e-50 1.1624800160293344e-50
4 3 -3.3661253559863594e-51 7.242482783882e-51
4 4 1.3812958691022034e-51 8.673517739436875e-51
5 1 -9.417785819697392e-51 1.0326770655190466e-50
5 2 -2.0514445254855917e-50 1.376167185444325e-50
5 3 5.904866915441214e-51 8.969712427780273e-51
5 4 6.900715221019223e-53 6.674086912972479e-51
5 5 2.605747194495983e-52 8.393533476735854e-51
6 1 4.3426005223119323e-51 2.744935507743654e-50
6 2 -5.394146513174284e-51 7.329569011121478e-51
6 3 2.6334719511457965e-51 1.0353619405373497e-50
6 4 -1.373627411524303e-50 6.248334310819536e-51
6 5 -3.849608367853928e-51 4.955282382144923e-51
6 6 3.107297279915476e-51 7.583420827718015e-51
7 1 2.2522268757339453e-50 9.64704416269442e-51
7 2 8.237077428702016e-51 1.3639195043868836e-50
7 3 1.4491529713651417e-50 7.32095935799045e-51
7 4 3.5593888239568295e-51 9.545545396216063e-51
7 5 -6.93691857973874e-51 5.695946227771357e-51
7 6 -5.077346155675919e-52 4.892279084273935e-51
7 7 -1.459940577640396e-51 8.002335830492126e-51
1 1 1.9281559946548542e-51 1.5666496574471472e-50
2 1 -3.419902089634702e-51 9.336714425071512e-51
2 2 -7.190979647777474e-51 1.3699510271793712e-50
3 1 1.1367882584533567e-50 2.2751794594001627e-50
3 2 7.583107126471744e-51 8.58055147391969e-51
3 3 -6.007519173270573e-51 1.0648213793351029e-50
4 1 -7.935986707321683e-52 1.3403012218042435e-50
4 2 -5.360107883461465e-51 1.1630696387600115e-50
4 3 2.834572499206172e-52 7.268088725249548e-51
4 4 1.5719702487332074e-50 8.753634606164215e-51
5 1 -3.988890653798332e-52 1.0317915237021882e-50
5 2 -8.258507104824626e-51 1.375595660712336e-50
5 3 -1.8964915293867713e-50 9.007923667898459e-51
5 4 1.1594267787518875e-50 6.79904279692503e-51
5 5 7.061384118378855e-51 8.403239954629813e-51
6 1 -7.871971413722454e-51 2.736083738260515e-50
6 2 1.798809440731688e-51 7.328876277174184e-51
6 3 -3.4433733679154756e-52 1.0308442258217192e-50
6 4 -1.717065092905359e-51 6.27089940624034e-51
6 5 -2.753083413961949e-51 4.9652045571237976e-51
6 6 -4.145989050062072e-51 7.582105595954591e-51
7 1 -9.059418868058778e-52 9.63810064469058e-51
7 2 -5.994217286017608e-51 1.3644924661154573e-50
7 3 4.935139466008935e-51 7.325470355916108e-51
7 4 -1.0462362850933317e-50 9.382066364766826e-51
7 5 -5.656534716185747e-52 5.69915247601307e-51
7 6 -8.0205012177716e-52 4.886963946450085e-51
7 7 7.483915440685674e-51 7.995400811465384e-51


==> Supplementrary_materials/Noise/a3/lmax8.txt <==
0 0 -2.644628423357817e-50 1.8342287195185368e-50                                                                                                                 1 0 -4.095300895414184e-51 2.566977395333739e-50 
2 0 1.3432864897118736e-49 9.372016912397959e-50                                                                                                                  3 0 2.545306383197284e-50 1.9936804260678212e-50     
4 0 4.369630622775045e-50 2.963232429159013e-50                                                                                                                   5 0 -1.686837227067608e-50 4.835627968171694e-50                          
6 0 2.5044870405079374e-51 1.8192798962965864e-50                                                                                                                 7 0 1.6865657727775888e-50 2.034069078869971e-50                      
8 0 -1.8897923252229808e-51 2.840285445112062e-50                                                                                                                 1 1 -8.213735612376759e-51 1.5645193688709327e-50                     
2 1 4.48588438333691e-51 9.683328932809585e-51                                                                                                                    2 2 2.631576032102863e-51 1.4887632369851536e-50                         
3 1 2.288637717060685e-50 2.2859633800486845e-50                                                                                                                  3 2 1.2298623015670822e-50 8.578511801955268e-51   
3 3 -2.0978330571196857e-50 1.066848314296505e-50                                                                                                                 4 1 6.428528947577571e-51 1.4191645613854736e-50 
4 2 -1.569925077121269e-50 1.4967874965169777e-50         
4 3 -8.537444849206833e-52 8.481786144373863e-51
4 4 2.6123454541607127e-51 9.308101494469063e-51
5 1 -9.417785819697409e-51 1.0326770655190466e-50
5 2 -2.0514445254855917e-50 1.376167185444325e-50
5 3 5.904866915441219e-51 8.969712427780271e-51
5 4 6.900715221019041e-53 6.674086912972481e-51
5 5 2.6057471944959827e-52 8.393533476735854e-51
6 1 9.893347798105179e-51 3.140042577376378e-50
6 2 -3.906020450298762e-51 1.141338842842719e-50
6 3 1.0835292188920418e-50 1.445251846960386e-50
6 4 -1.038966978784105e-50 7.967797677819985e-51
6 5 -2.7711805386735363e-51 6.345372537141445e-51
6 6 2.6489927469993868e-51 8.566498384433254e-51
7 1 2.252226875733945e-50 9.647044162694417e-51
7 2 8.23707742870201e-51 1.3639195043868836e-50
7 3 1.4491529713651412e-50 7.32095935799045e-51
7 4 3.5593888239568253e-51 9.545545396216063e-51
7 5 -6.936918579738741e-51 5.695946227771359e-51
7 6 -5.077346155675919e-52 4.892279084273935e-51
7 7 -1.459940577640396e-51 8.002335830492126e-51
8 1 1.651910412650558e-51 8.532799707321007e-51
8 2 -1.0978374146926478e-51 1.336466711663194e-50
8 3 -8.382641613917908e-51 1.0337915475248018e-50
8 4 -1.3065269243964214e-51 7.60202097807934e-51
8 5 -8.70784908086234e-51 8.538848897869081e-51
8 6 1.0066657886396696e-51 5.382196176874666e-51
8 7 8.016516678532663e-51 4.9253838277066746e-51
8 8 4.225466491005672e-51 8.508621884854775e-51
1 1 1.92815599465486e-51 1.5666496574471475e-50
2 1 -2.703805992469539e-51 9.661295668619226e-51
2 2 -5.2465682797373315e-51 1.488287407316444e-50
3 1 1.136788258453355e-50 2.2751794594001622e-50
3 2 7.583107126471744e-51 8.580551473919692e-51
3 3 -6.007519173270574e-51 1.0648213793351029e-50
4 1 -9.397792198879235e-52 1.4182778715159084e-50
4 2 -4.36531963808717e-51 1.4975658961626897e-50
4 3 -3.704555893693498e-51 8.506927488389525e-51
4 4 1.3842582481053116e-50 9.376826914809373e-51
5 1 -3.988890653798314e-52 1.0317915237021879e-50
5 2 -8.258507104824618e-51 1.375595660712336e-50
5 3 -1.8964915293867708e-50 9.007923667898459e-51
5 4 1.159426778751887e-50 6.799042796925029e-51
5 5 7.061384118378856e-51 8.403239954629813e-51
6 1 -1.3364948482942398e-50 3.1269655780569092e-50
6 2 -8.635550957610917e-52 1.1412453565163086e-50
6 3 6.403117167081339e-51 1.4396882845936468e-50
6 4 -2.2268945227941355e-51 8.020520652236784e-51
6 5 1.2406223866024409e-51 6.358001358369904e-51
6 6 -5.365036362674233e-51 8.565880811892632e-51
7 1 -9.059418868058805e-52 9.638100644690581e-51
7 2 -5.994217286017613e-51 1.3644924661154576e-50
7 3 4.9351394660089294e-51 7.325470355916107e-51
7 4 -1.0462362850933317e-50 9.382066364766826e-51
7 5 -5.656534716185747e-52 5.69915247601307e-51
7 6 -8.0205012177716e-52 4.886963946450085e-51
7 7 7.483915440685674e-51 7.995400811465384e-51
8 1 3.9955030549936103e-51 8.527111087761125e-51
8 2 4.535582851700406e-51 1.3359525165586614e-50
8 3 6.853894250453704e-51 1.038032939136344e-50
8 4 5.1393877420617476e-51 7.719474502597562e-51
8 5 2.2265453800239645e-51 8.521121682739413e-51
8 6 -1.433665726786247e-51 5.376682823234901e-51
8 7 8.19250396623494e-52 4.9209989226340066e-51
8 8 -8.26585721133953e-51 8.682965191160163e-51


==> Supplementrary_materials/Noise/a3/lmax9.txt <==
0 0 -2.6446284233578164e-50 1.8342287195185368e-50
1 0 -3.1067550296451577e-51 2.568002635175698e-50
2 0 1.3432864897118755e-49 9.372016912397963e-50
3 0 2.400562430301847e-50 1.996249463608954e-50
4 0 4.369630622775028e-50 2.963232429159008e-50
5 0 -1.2762679173424165e-50 4.844004606100272e-50
6 0 2.504487040507902e-51 1.8192798962965864e-50
7 0 1.629820448480505e-51 2.2519458088434326e-50
8 0 -1.889792325222973e-51 2.840285445112063e-50
9 0 1.6370267967329518e-50 1.0460447185138399e-50
1 1 -2.6102360104147787e-51 1.689997445997585e-50
2 1 4.485884383336913e-51 9.683328932809585e-51
2 2 2.6315760321028556e-51 1.488763236985154e-50
3 1 4.755688767970871e-50 2.827818388560611e-50
3 2 1.0974090131772168e-50 8.700934874817977e-51
3 3 -1.6296297482295817e-50 1.1664866371272708e-50
4 1 6.428528947577586e-51 1.4191645613854738e-50
4 2 -1.5699250771212703e-50 1.4967874965169772e-50
4 3 -8.537444849206818e-52 8.481786144373863e-51
4 4 2.6123454541607142e-51 9.308101494469063e-51
5 1 -3.7999464263412664e-50 1.9654825705279655e-50
5 2 -1.3790404761246235e-50 1.4233421050578867e-50
5 3 2.754361982538733e-51 1.2398190881253185e-50
5 4 -6.41409719733252e-51 7.937258150973978e-51
5 5 7.269137200634808e-51 8.980014769411082e-51
6 1 9.893347798105148e-51 3.1400425773763783e-50
6 2 -3.906020450298763e-51 1.1413388428427183e-50
6 3 1.0835292188920418e-50 1.4452518469603858e-50
6 4 -1.0389669787841052e-50 7.967797677819987e-51
6 5 -2.771180538673536e-51 6.345372537141445e-51
6 6 2.6489927469993862e-51 8.566498384433254e-51
7 1 5.955668658446551e-50 2.383712598143484e-50
7 2 6.055741971521855e-51 1.6298081276613595e-50
7 3 7.84578989984724e-51 1.2957106071243988e-50
7 4 -1.1336044128255357e-51 1.3706754355118463e-50
7 5 1.9291621068496835e-51 7.487209678676959e-51
7 6 -1.2668043578680584e-51 6.131489768885782e-51
7 7 -4.0340227212234835e-51 9.041068833633825e-51
8 1 1.651910412650564e-51 8.532799707321007e-51
8 2 -1.0978374146926619e-51 1.3364667116631935e-50
8 3 -8.38264161391791e-51 1.0337915475248018e-50
8 4 -1.3065269243964239e-51 7.60202097807934e-51
8 5 -8.707849080862341e-51 8.538848897869082e-51
8 6 1.0066657886396696e-51 5.382196176874666e-51
8 7 8.016516678532663e-51 4.9253838277066746e-51
8 8 4.225466491005672e-51 8.508621884854775e-51
9 1 -5.8918681345662095e-50 5.0892671743923675e-50
9 2 -7.691373017056529e-51 7.577939885723643e-51
9 3 2.0229259333577963e-50 1.7358962014751276e-50
9 4 1.3975778357779062e-50 8.961647918636579e-51
9 5 -1.4929838856480403e-50 8.086636662361785e-51
9 6 -1.8040690566399092e-51 7.735646541720163e-51
9 7 -1.1324356251479049e-50 5.1942878371787834e-51
9 8 1.8782629984141312e-51 5.0016924662060314e-51
9 9 -1.034529711258816e-51 9.33167300170944e-51
1 1 -8.197616766031888e-51 1.6923544548579053e-50
2 1 -2.703805992469539e-51 9.661295668619226e-51
2 2 -5.246568279737322e-51 1.488287407316444e-50
3 1 2.8684077536893446e-50 2.817831493666242e-50
3 2 5.24922923163209e-51 8.702713908078159e-51
3 3 -1.9326672114805765e-51 1.1635040379815338e-50
4 1 -9.397792198879318e-52 1.4182778715159084e-50
4 2 -4.3653196380871375e-51 1.4975658961626897e-50
4 3 -3.704555893693496e-51 8.506927488389521e-51
4 4 1.3842582481053111e-50 9.376826914809373e-51
5 1 1.025849608301912e-50 1.9660538801986078e-50
5 2 -8.547075540537811e-51 1.4228067107122814e-50
5 3 -8.01344686119385e-51 1.244886163603311e-50
5 4 1.292947871405912e-50 8.097096582686125e-51
5 5 5.54672930224124e-51 8.988341444175407e-51
6 1 -1.3364948482942417e-50 3.1269655780569107e-50
6 2 -8.635550957611291e-52 1.1412453565163084e-50
6 3 6.403117167081339e-51 1.4396882845936475e-50
6 4 -2.226894522794135e-51 8.020520652236784e-51
6 5 1.2406223866024404e-51 6.358001358369904e-51
6 6 -5.365036362674233e-51 8.565880811892632e-51
7 1 -1.6065205369929313e-50 2.38453974334544e-50
7 2 1.0260424742407797e-50 1.630418830611655e-50
7 3 -7.596401931595222e-51 1.295629166242363e-50
7 4 -2.468979887117113e-50 1.3454490010563563e-50
7 5 5.78727615885694e-51 7.493663670074653e-51
7 6 -3.9989260034390933e-53 6.125709368053085e-51
7 7 1.730888801941061e-50 9.034470050754498e-51
8 1 3.9955030549936074e-51 8.527111087761125e-51
8 2 4.535582851700421e-51 1.3359525165586614e-50
8 3 6.853894250453704e-51 1.0380329391363442e-50
8 4 5.139387742061745e-51 7.719474502597562e-51
8 5 2.2265453800239642e-51 8.521121682739412e-51
8 6 -1.433665726786247e-51 5.376682823234901e-51
8 7 8.19250396623494e-52 4.9209989226340066e-51
8 8 -8.26585721133953e-51 8.682965191160163e-51
9 1 7.3524383613937e-50 5.090399605351974e-50
9 2 -1.1516966653108733e-50 7.577465646982961e-51
9 3 1.0912446477464876e-50 1.728706214493879e-50
9 4 -9.571806080076293e-52 9.093558213054925e-51
9 5 1.0288597116225304e-50 8.097834711644871e-51
9 6 -1.3653986375999448e-51 7.74009669179155e-51
9 7 5.580440400696658e-51 5.1923690013818064e-51
9 8 9.150741606031405e-52 5.0750232958192027e-51
9 9 5.942599184132752e-51 9.377784469927337e-51

==> Supplementrary_materials/Readme.txt <==
- The spherical harmonic components in the supplementary materials are stored by ell, in contrast to the HEALPix convention, which is stored by m. 
- The spherical harmonic components are tabled according to the following convention.
0 0 (mean of the real part of P_00) (sigma of the real part of P_00)
1 0 (mean of the real part of P_10) (sigma of the real part of P_10) 
2 0 (mean of the real part of P_20) (sigma of the real part of P_20)
....
lmax 0 (mean of the real part of P_lmax0) (sigma of the real part of P_lmax0)
1 1 (mean of the real part of P_11) (sigma of the real part of P_11)
2 1 (mean of the real part of P_21) (sigma of the real part of P_21) 
....
lmax lmax (mean of the real part of P_lmax max) (sigma of the real part of P_lmax lmax) 
1 1 (mean of the imaginary part of P_11) (sigma of the imaginary part of P_11)
2 1 (mean of the imaginary part of P_21) (sigma of the imaginary part of P_21) 
....
lmax lmax (mean of the imaginary part of P_lmax max) (sigma of the imaginary part of P_lmax lmax) 

- contact: Adrian K.W. Chung, UIUC, akwchung@illinois.edu

==> Supplementrary_materials/Time_independent_dipole/a0/lmax1.txt <==
0 0 4.696624602800476e-46 3.0858224451373627e-50  
1 0 -1.1629530204296984e-47 5.90044706981012e-50  
1 1 6.598800154119079e-47 3.1600177986798435e-50  
1 1 1.4089021571488163e-47 3.1601613906155046e-50

==> Supplementrary_materials/Time_independent_dipole/a0/lmax10.txt <==
0 0 4.7014461361403854e-46 4.352651867472425e-49
1 0 -1.298416785898834e-47 1.0549519439353694e-48
2 0 -5.954007491198213e-48 4.894820986310993e-48
3 0 1.5022739269141055e-48 1.217127775472533e-48
4 0 -6.405336435125633e-48 4.800654758309844e-48
5 0 -5.3990028465034015e-48 3.762679714689653e-48
6 0 5.531590874435334e-48 4.0045023328307e-48
7 0 -7.147236068195056e-48 4.27128594183966e-48
8 0 -9.482685734974731e-48 7.79680550263233e-48
9 0 2.3172524091498572e-48 1.8398418858408854e-48
10 0 -9.057173819643917e-48 9.096153556035735e-48
1 1 6.582606197911231e-47 1.3149644689351276e-48
2 1 3.7291821111175437e-50 7.907934643437398e-50
2 2 1.0497629294852963e-49 1.959224003141686e-49
3 1 -5.067078878211024e-48 3.4130787073416476e-48
3 2 4.70338000904053e-50 5.891836270681006e-50
3 3 -2.6785042808098667e-49 1.5480829201952782e-49
4 1 -1.9189641769021106e-49 2.7856345610841727e-49
4 2 2.79138389371629e-50 5.216357409846988e-49
4 3 6.725884360790725e-50 9.659314575397662e-50
4 4 3.906917629374199e-49 2.0478742338401314e-49
5 1 4.588438237466962e-48 3.6559611545639106e-48
5 2 3.9765151516139865e-50 3.9330824315548235e-49
5 3 -5.4364200298734696e-49 4.51960507930112e-49
5 4 -1.2618808074266651e-49 1.6807887830541248e-49
5 5 2.4011304377933625e-49 2.4421005104653776e-49
6 1 1.1357811425770628e-48 1.600898998330413e-48
6 2 -3.445155851720072e-51 8.443279615839329e-49
6 3 4.505558859733397e-49 5.513783007884041e-49
6 4 5.909368699382823e-49 4.919579710903684e-49
6 5 -5.6447956146522845e-49 3.3935713967391306e-49
6 6 6.629022369748598e-50 3.6460982569025126e-49
7 1 -5.786076029632941e-48 4.946473933547635e-48
7 2 -5.381625908018233e-49 1.4241658887954707e-48
7 3 1.829156830149852e-48 9.140026498923853e-49
7 4 -5.54759982998937e-49 6.215912965764295e-49
7 5 -5.854229664436413e-49 4.5630418259857026e-49
7 6 -1.88413117406021e-49 4.24252242382602e-49
7 7 -3.1348301891867394e-50 4.335385343791225e-49
8 1 2.4023222611833594e-49 1.272680493685338e-48
8 2 1.069954657635912e-48 2.0556829778443073e-48
8 3 -7.257240242845993e-49 1.3861981874506858e-48
8 4 -1.1945996072940118e-48 1.2189858767417844e-48
8 5 -5.214281370183061e-49 1.0128217972548064e-48
8 6 1.2970539534651484e-48 6.13863171157367e-49
8 7 6.812800537591546e-49 6.437459613883818e-49
8 8 4.755128545323077e-50 6.682931477511056e-49
9 1 8.32868018435959e-48 1.0949774795473492e-47
9 2 -6.827600650551353e-49 1.0414193456250991e-48
9 3 -2.107007214669243e-48 1.6745348590873178e-48
9 4 5.216350904113753e-49 8.613159312680973e-49
9 5 1.2779725374627221e-49 7.807042410019406e-49
9 6 4.714610731431582e-49 8.48711869753837e-49
9 7 -1.005832650095675e-49 5.074625021436723e-49
9 8 -6.3413755001920024e-49 4.09538596201459e-49
9 9 9.209162696078725e-50 7.094670474965893e-49
10 1 -8.905664257861909e-49 1.3526529635929802e-48
10 2 -1.858201311597282e-48 3.8275644187026437e-48
10 3 1.4067949034467007e-48 1.3165649291942372e-48
10 4 2.3135642562556876e-48 2.1797819488948528e-48
10 5 1.570818766869708e-48 1.1386215545714592e-48
10 6 2.80657138988431e-49 1.090332921021372e-48
10 7 2.2478049016376416e-48 1.147807003904904e-48
10 8 6.794668156496682e-50 6.761226395245538e-49
10 9 5.0144073757123114e-49 5.720718137659853e-49
10 10 -1.2858181415192577e-48 1.0566583407390588e-48
1 1 1.6147966731542476e-47 1.3149234329923251e-48
2 1 3.0053051347522656e-50 7.907907461017097e-50
2 2 -8.194573180642127e-50 1.9591755464847995e-49
3 1 -1.5550729548100535e-48 3.413161170268698e-48
3 2 8.217587882290313e-50 5.891982347449131e-50
3 3 2.1608031977945588e-49 1.548180787833848e-49
4 1 -9.803896644206736e-50 2.785684042990255e-49
4 2 3.723537306411561e-49 5.216488429925975e-49
4 3 1.1482210842047243e-51 9.659170605785988e-50
4 4 -2.732709257127798e-49 2.047802573002528e-49
5 1 -2.909914904816532e-48 3.65602678918598e-48
5 2 3.5108078582055044e-49 3.932997782799733e-49
5 3 -9.953874888544782e-49 4.519329579424595e-49
5 4 6.810380302790596e-50 1.6822693376453877e-49
5 5 2.161445284767041e-49 2.4419563846846275e-49
6 1 -7.129676366493223e-49 1.600938756719481e-48
6 2 -5.943011719640869e-49 8.443281017505915e-49
6 3 2.5805161181055055e-49 5.5140781204155804e-49
6 4 8.143474456588735e-49 4.919161032995763e-49
6 5 9.63100123034786e-50 3.3933270302307634e-49
6 6 -6.2249128713682395e-49 3.646129031212462e-49
7 1 3.9701104824032934e-48 4.9465519519994697e-48
7 2 1.1865998931287827e-48 1.4241915087168255e-48
7 3 1.1724528352881622e-48 9.139908110741664e-49
7 4 -1.6557064994410145e-49 6.2079175792848826e-49
7 5 4.1114009626228154e-49 4.563267517703709e-49
7 6 -3.6203417099664795e-49 4.242481526190209e-49
7 7 3.441495540305045e-49 4.335364775967267e-49
8 1 3.8525317012100645e-49 1.2726902273325453e-48
8 2 1.2518260226077692e-48 2.0556382141533918e-48
8 3 4.841380093806692e-49 1.3861245228699166e-48
8 4 -1.187054110955902e-48 1.2174596111713921e-48
8 5 -1.7422255445557223e-48 1.012885282430371e-48
8 6 -6.796545970793964e-50 6.1385642195597364e-49
8 7 -1.0581094469772346e-48 6.4362769213837584e-49
8 8 1.0681001865927233e-48 6.676824218255286e-49
9 1 -1.4368781751235124e-47 1.0949490506203017e-47
9 2 -1.5222684155610337e-48 1.0414303829977317e-48
9 3 1.7578930307219063e-49 1.6746377669449406e-48
9 4 -1.289024410718986e-48 8.624815249026442e-49
9 5 -1.1898624722912039e-48 7.808144289606532e-49
9 6 -8.763670423006122e-49 8.487101555523786e-49
9 7 -3.495259468911402e-49 5.074145063849565e-49
9 8 3.3890209021413928e-49 4.105513296436012e-49
9 9 5.9732043574523496e-49 7.09517510061068e-49
10 1 -3.3855065875645512e-49 1.3527037115380748e-48
10 2 1.2839450301370924e-48 3.82765838696939e-48
10 3 -1.0030975129909967e-48 1.3165202698075659e-48
10 4 9.993046618412015e-49 2.1791494426019642e-48
10 5 4.005819494365914e-49 1.138572324492186e-48
10 6 1.1980171694585562e-48 1.0903750113739208e-48
10 7 5.36025748708285e-49 1.1480027192449947e-48
10 8 1.1561815459574176e-49 6.7750955183457726e-49
10 9 -6.558869567337841e-49 5.720838673354992e-49
10 10 -1.0419764224499354e-48 1.056769491912296e-48

==> Supplementrary_materials/Time_independent_dipole/a0/lmax2.txt <==
0 0 4.696283873780531e-46 7.088900331979645e-50   
1 0 -1.1629530204296984e-47 5.90044706981012e-50   
2 0 2.296613922789752e-49 4.301896151331023e-49                                                                                                                   1 1 6.598800154119079e-47 3.1600177986798435e-50  
2 1 -1.264116902924461e-50 2.723321827112375e-50                                                                                                                  2 2 -3.3888386327310103e-50 3.898908107862783e-50                                                                                                                 
1 1 1.4089021571488163e-47 3.1601613906155046e-50                                                                                                                 2 1 -2.4181798474849563e-52 2.723318039095147e-50                                                                                                                 
2 2 -5.1736780093055206e-51 3.898835374188343e-50        

==> Supplementrary_materials/Time_independent_dipole/a0/lmax3.txt <==
0 0 4.696283873780527e-46 7.088900331979645e-50                                                                                                                   1 0 -1.1582929319049997e-47 1.1767085278601835e-49                                                                                                                
2 0 2.296613922789752e-49 4.301896151331023e-49                                                                                                                   3 0 -5.665100662733874e-50 1.237710214581772e-49                                                                                                                  
1 1 6.5977774737719655e-47 1.308424872827221e-49                                                                                                                  2 1 -1.2641169029244617e-50 2.723321827112375e-50                                                                                                                 
2 2 -3.388838632731009e-50 3.898908107862783e-50                                                                                                                 
3 1 -3.329104433300248e-49 2.485764098077175e-49                                                                                                                  
3 2 -2.1343809551990615e-50 4.070990915861401e-50                                                                                                                 3 3 5.157701361849323e-50 4.120168392759647e-50                                                                                                                   
1 1 1.4262122517599805e-47 1.3084640975296082e-49                                                                                                                 2 1 -2.4181798474849945e-52 2.723318039095147e-50                                                                                                                 
2 2 -5.1736780093055206e-51 3.898835374188343e-50                                                                                                                 3 1 -6.639477619988931e-50 2.4856738534126023e-49                                                                                                                 
3 2 4.410570997710593e-50 4.0710805890886247e-50                                                                                                                  3 3 2.0087814768276414e-50 4.1203388430963453e-50     

==> Supplementrary_materials/Time_independent_dipole/a0/lmax4.txt <==
0 0 4.695411971491323e-46 1.6490984416109205e-49                                                                                                                  
1 0 -1.1582929319049997e-47 1.1767085278601837e-49        
2 0 9.752862623282598e-49 1.3439660778986521e-48                                             
3 0 -5.6651006627333645e-50 1.237710214581772e-49
4 0 3.753441754536818e-49 6.4092113255513625e-49
1 1 6.597777473771979e-47 1.3084248728272223e-49
2 1 -1.3069959413399272e-50 4.024814667620037e-50
2 2 2.325573152825137e-50 8.376100627648352e-50
3 1 -3.3291044333109257e-49 2.485764098077175e-49
3 2 -2.1343809551990622e-50 4.070990915861401e-50
3 3 5.157701361849323e-50 4.120168392759647e-50
4 1 1.9546429389163577e-50 1.1082942839385913e-49
4 2 2.7242422023479966e-49 1.4105826358721008e-49
4 3 3.1496399483543984e-50 5.670254411309493e-50
4 4 8.552475712912367e-50 6.497406099209129e-50
1 1 1.4262122517599652e-47 1.3084640975296096e-49
2 1 -6.889813012518998e-51 4.024754185720821e-50
2 2 -1.5680146450295377e-49 8.375875732903035e-50
3 1 -6.639477619923204e-50 2.485673853412598e-49
3 2 4.410570997710592e-50 4.0710805890886247e-50
3 3 2.0087814768276433e-50 4.1203388430963453e-50
4 1 1.5439732408717535e-50 1.1083432841351184e-49
4 2 1.444125823805939e-49 1.4106182935755417e-49
4 3 5.528893761997028e-50 5.669941858571391e-50
4 4 -1.2925562045112976e-50 6.487305161346141e-50


==> Supplementrary_materials/Time_independent_dipole/a0/lmax5.txt <==
0 0 4.695411971491385e-46 1.6490984416109313e-49
1 0 -1.1476254788644795e-47 5.013558900484333e-49
2 0 9.752862623090525e-49 1.3439660778986521e-48
3 0 -1.8711925431325548e-49 6.0879897502286496e-49
4 0 3.753441754318398e-49 6.409211325551353e-49
5 0 3.2536784678775152e-49 1.486743872106164e-48
1 1 6.572231992740152e-47 2.3987003803828784e-49
2 1 -1.30699594133994e-50 4.024814667620038e-50
2 2 2.325573152825247e-50 8.376100627648354e-50
3 1 -6.095624368340415e-49 5.336476041042557e-49
3 2 5.171573271684847e-50 5.637060406005902e-50
3 3 6.746813119171348e-50 7.747540912018937e-50
4 1 1.9546429389163551e-50 1.1082942839385913e-49
4 2 2.7242422023479966e-49 1.4105826358721008e-49
4 3 3.1496399483543903e-50 5.670254411309493e-50
4 4 8.552475712912352e-50 6.497406099209129e-50
5 1 4.529519793801943e-49 3.091634617692089e-49
5 2 -1.6441359972909725e-49 1.678110965207626e-49
5 3 -1.96160674949148e-49 1.5795948433036214e-49
5 4 -1.3135774906629975e-50 8.505145423756111e-50
5 5 3.6053464276940394e-50 1.1014909300493279e-49
1 1 1.4417986517058823e-47 2.398696976426833e-49
2 1 -6.889813012519138e-51 4.024754185720821e-50
2 2 -1.5680146450295364e-49 8.375875732903031e-50
3 1 -7.12548844807454e-49 5.336424657099988e-49
3 2 5.425485628468578e-50 5.637201729146411e-50
3 3 1.0056594886684894e-49 7.748019121723688e-50
4 1 1.5439732408717715e-50 1.1083432841351188e-49
4 2 1.4441258238059415e-49 1.410618293575542e-49
4 3 5.528893761997039e-50 5.669941858571391e-50
4 4 -1.292556204511314e-50 6.487305161346141e-50
5 1 8.120280430895553e-50 3.0917701577478473e-49
5 2 2.7153159016220855e-49 1.6780714156893591e-49
5 3 2.3262909401735057e-50 1.5795090397805907e-49
5 4 2.0324050273927875e-50 8.50872742637773e-50
5 5 -5.365092406475776e-50 1.101680152672139e-49

==> Supplementrary_materials/Time_independent_dipole/a0/lmax6.txt <==
0 0 4.6966803173987696e-46 1.951276769645958e-49
1 0 -1.147625478864497e-47 5.013558900484371e-49
2 0 -3.4307540839512294e-49 1.7267554064735928e-48
3 0 -1.8711925431362075e-49 6.087989750228581e-49
4 0 -6.751867019884975e-49 1.0756919680810762e-48
5 0 3.2536784678740133e-49 1.48674387210617e-48
6 0 6.730532800997584e-49 5.5346595758323165e-49
1 1 6.57223199273977e-47 2.3987003803828868e-49
2 1 3.5971971849425645e-50 6.371415433114646e-50
2 2 -1.8968888850540855e-50 1.1696462829325585e-49
3 1 -6.095624368935562e-49 5.3364760410429255e-49
3 2 5.171573271684828e-50 5.637060406005902e-50
3 3 6.746813119171354e-50 7.7475409120189375e-50
4 1 -2.0631396500364057e-49 2.331348814963614e-49
4 2 1.805463448024429e-49 2.504593813007097e-49
4 3 7.084740972432164e-50 7.992770326394096e-50
4 4 1.1331626498229543e-49 1.1887012347522551e-49
5 1 4.529519793998907e-49 3.091634617692101e-49
5 2 -1.6441359972909725e-49 1.678110965207626e-49
5 3 -1.9616067494914825e-49 1.579594843303621e-49
5 4 -1.3135774906629878e-50 8.505145423756111e-50
5 5 3.605346427694048e-50 1.1014909300493279e-49
6 1 8.034437047362323e-49 9.689968897227482e-49
6 2 2.1453845204064012e-49 3.03234030705646e-49
6 3 2.3383286021469882e-49 2.420872045275392e-49
6 4 3.2497598958727002e-49 2.161091569872525e-49
6 5 -2.7370374279540216e-50 1.3064522199485583e-49
6 6 2.2368674872649926e-51 1.8280474570786065e-49
1 1 1.4417986517063563e-47 2.398696976426833e-49
2 1 2.1720891252605985e-50 6.371417426591944e-50
2 2 -1.1710639257385478e-49 1.16961490122776e-49
3 1 -7.125488448104453e-49 5.33642465709985e-49
3 2 5.425485628468575e-50 5.6372017291464115e-50
3 3 1.0056594886684889e-49 7.74801912172369e-50
4 1 -5.220229988556892e-50 2.331423643412737e-49
4 2 2.9765096469158204e-50 2.5046594125211006e-49
4 3 -1.5335224623700322e-51 7.992329167203781e-50
4 4 -1.6330458407321275e-49 1.1872117001950255e-49
5 1 8.120280430883089e-50 3.0917701577478933e-49
5 2 2.715315901622086e-49 1.6780714156893591e-49
5 3 2.3262909401734967e-50 1.5795090397805897e-49
5 4 2.0324050273927902e-50 8.50872742637773e-50
5 5 -5.365092406475765e-50 1.101680152672139e-49
6 1 -7.714867755380601e-49 9.689883775967164e-49
6 2 1.7429001562006248e-50 3.0323457413203675e-49
6 3 1.8336241210033695e-49 2.4210037366893628e-49
6 4 6.969537527075364e-50 2.1640130955581913e-49
6 5 8.528313178555028e-50 1.3066104009169587e-49
6 6 1.549149392063558e-50 1.8281329733900473e-49

==> Supplementrary_materials/Time_independent_dipole/a0/lmax7.txt <==
0 0 4.696680317398748e-46 1.9512767696459397e-49
1 0 -1.2379629385830024e-47 9.395743162792498e-49
2 0 -3.4307540845853244e-49 1.726755406473583e-48
3 0 8.632639163163937e-49 1.1064857917205223e-48
4 0 -6.751867018961986e-49 1.0756919680810645e-48
5 0 -2.880932164463922e-48 3.1881944904241123e-48
6 0 6.73053280018218e-49 5.534659575832301e-49
7 0 -2.6079169307916586e-48 2.2941229312238063e-48
1 1 6.620017194977043e-47 4.569760148676352e-49
2 1 3.597197184942699e-50 6.37141543311465e-50
2 2 -1.8968888850544114e-50 1.1696462829325606e-49
3 1 -6.176008740748482e-49 1.1011342828763224e-48
3 2 5.5966545180792145e-50 5.688060139179433e-50
3 3 -1.4276708605579602e-49 1.0965884033661877e-49
4 1 -2.063139650036401e-49 2.33134881496362e-49
4 2 1.805463448024443e-49 2.5045938130071086e-49
4 3 7.08474097243238e-50 7.992770326394096e-50
4 4 1.1331626498229526e-49 1.1887012347522546e-49
5 1 -2.9270952436720496e-49 8.850354807686938e-49
5 2 -3.698363756459812e-49 2.9236555192269553e-49
5 3 -3.561080807796889e-49 2.7297556844746908e-49
5 4 -2.905716598336283e-50 1.3762163853780306e-49
5 5 1.070763081831392e-49 1.8216364824374917e-49
6 1 8.034437047362278e-49 9.689968897227465e-49
6 2 2.14538452040637e-49 3.0323403070564546e-49
6 3 2.3383286021469723e-49 2.4208720452753918e-49
6 4 3.24975989587267e-49 2.161091569872525e-49
6 5 -2.737037427953998e-50 1.3064522199485583e-49
6 6 2.2368674872648897e-51 1.8280474570786065e-49
7 1 8.445258918126104e-49 8.864133291028673e-49
7 2 1.6582018568335589e-49 7.477101194048521e-49
7 3 1.0001280939579501e-48 4.07620736408113e-49
7 4 2.4661351360753384e-49 3.693509594178809e-49
7 5 -1.068824899047946e-49 2.8431783448321473e-49
7 6 1.5173915095793239e-49 1.967425248016413e-49
7 7 1.9584111439267095e-49 2.956617713134761e-49
1 1 1.4315600626561526e-47 4.569747653816347e-49
2 1 2.1720891252607524e-50 6.371417426591963e-50
2 2 -1.1710639257385484e-49 1.16961490122776e-49
3 1 4.975867477635e-49 1.101118263396567e-48
3 2 5.923016295722297e-50 5.688202231168195e-50
3 3 1.5787683580440309e-49 1.0966596509423827e-49
4 1 -5.22022998855721e-50 2.331423643412737e-49
4 2 2.9765096469172424e-50 2.504659412521096e-49
4 3 -1.533522462369933e-51 7.9923291672037825e-50
4 4 -1.6330458407321477e-49 1.1872117001950261e-49
5 1 -6.4664626439728864e-49 8.850751238806816e-49
5 2 2.5266101506957275e-49 2.923584793454581e-49
5 3 -5.810056570128412e-49 2.7295898085900708e-49
5 4 -5.376331612962708e-50 1.3775979007530358e-49
5 5 5.373532652901344e-51 1.8216833169753996e-49
6 1 -7.714867755380531e-49 9.689883775967134e-49
6 2 1.7429001561999503e-50 3.0323457413203644e-49
6 3 1.8336241210034e-49 2.4210037366893628e-49
6 4 6.969537527075265e-50 2.1640130955581925e-49
6 5 8.528313178555035e-50 1.3066104009169587e-49
6 6 1.5491493920636248e-50 1.8281329733900473e-49
7 1 7.266429055601168e-49 8.864539180447269e-49
7 2 -6.227380601643676e-49 7.477268309815137e-49
7 3 5.562827361327198e-49 4.076146869673109e-49
7 4 -7.71549284049894e-50 3.6888964059965e-49
7 5 1.4616675671622206e-49 2.8431570204976745e-49
7 6 -8.180597708040826e-50 1.9673927712582375e-49
7 7 3.5881743885036384e-49 2.9562106520198305e-49

==> Supplementrary_materials/Time_independent_dipole/a0/lmax8.txt <==
0 0 4.698334831165579e-46 3.0294985280091193e-49
1 0 -1.2379629385829283e-47 9.395743162791996e-49
2 0 -2.2549518983644102e-48 3.186250214406007e-48
3 0 8.632639163159547e-49 1.1064857917205016e-48
4 0 -2.5595550747702918e-48 2.849880326168625e-48
5 0 -2.8809321644607686e-48 3.1881944904241123e-48
6 0 2.3037689770751966e-48 2.3497405092593986e-48
7 0 -2.6079169307709102e-48 2.2941229312238394e-48
8 0 -2.6687559930083922e-48 3.732834234379469e-48
1 1 6.620017194973349e-47 4.5697601486774524e-49
2 1 1.8235795122551347e-50 7.433478057662451e-50
2 2 4.833532469700166e-50 1.6550093612541827e-49
3 1 -6.176008730705414e-49 1.1011342828761197e-48
3 2 5.596654518079226e-50 5.688060139179429e-50
3 3 -1.4276708605579617e-49 1.096588403366187e-49
4 1 -1.4357131054531183e-49 2.683526850793928e-49
4 2 1.2396657115224285e-49 4.20465523274854e-49
4 3 4.906968932275595e-50 8.818380000304989e-50
4 4 2.6039165979425532e-49 1.6817648196521092e-49
5 1 -2.927095239910054e-49 8.8503548076897e-49
5 2 -3.698363756459821e-49 2.9236555192269553e-49
5 3 -3.561080807797005e-49 2.7297556844746908e-49
5 4 -2.905716598336178e-50 1.3762163853780306e-49
5 5 1.0707630818313774e-49 1.8216364824374917e-49
6 1 7.509053812630758e-49 1.3742505353901295e-48
6 2 7.9037595369952075e-50 6.7252104442327514e-49
6 3 4.23338853534103e-49 4.102507278576574e-49
6 4 6.7371557801843366e-49 3.6336700791407536e-49
6 5 -2.5485306981773997e-49 2.4955416507441367e-49
6 6 2.5504977296552853e-49 2.7949200155341756e-49
7 1 8.445258917085018e-49 8.864133291028707e-49
7 2 1.6582018568335505e-49 7.477101194048527e-49
7 3 1.0001280939579509e-48 4.076207364081132e-49
7 4 2.4661351360753186e-49 3.693509594178809e-49
7 5 -1.0688248990479382e-49 2.8431783448321477e-49
7 6 1.5173915095793318e-49 1.967425248016413e-49
7 7 1.9584111439264714e-49 2.956617713134761e-49
8 1 -3.5980938876151684e-49 7.158933846367415e-49
8 2 4.614822840859067e-49 1.053975920218382e-48
8 3 8.120168981911344e-49 7.36101871356154e-49
8 4 -1.0002414795730931e-48 5.752971099023518e-49
8 5 -4.045515847143937e-49 5.72689465743762e-49
8 6 8.836176522383585e-49 3.7802747935507695e-49
8 7 1.4101332721409328e-49 2.8781891334145878e-49
8 8 -4.757735358263976e-50 4.644483534686866e-49
1 1 1.4315600626342155e-47 4.5697476538155354e-49
2 1 2.969653401687263e-50 7.433460688085437e-50
2 2 -1.0667607545896368e-49 1.6549649306307998e-49
3 1 4.975867473957169e-49 1.1011182633962026e-48
3 2 5.923016295722278e-50 5.688202231168193e-50
3 3 1.5787683580440234e-49 1.0966596509423834e-49
4 1 -7.708931251839802e-50 2.6835918974817786e-49
4 2 2.178818307177438e-49 4.204766089129069e-49
4 3 -4.72044145892179e-50 8.818047550213463e-50
4 4 -3.0921573897624128e-49 1.680447646917687e-49
5 1 -6.466462648253196e-49 8.850751238800185e-49
5 2 2.526610150695759e-49 2.92358479345458e-49
5 3 -5.810056570128392e-49 2.7295898085900708e-49
5 4 -5.376331612962801e-50 1.377597900753036e-49
5 5 5.373532652902927e-51 1.821683316975401e-49
6 1 -2.7930073413665198e-49 1.3742692669664277e-48
6 2 -3.0480778437270644e-49 6.725252880024651e-49
6 3 -2.241611496149857e-49 4.1027283766445915e-49
6 4 4.402443684179369e-49 3.636920047577909e-49
6 5 2.0269814771690105e-49 2.4955536610523733e-49
6 6 -4.383157581085709e-49 2.7950226153850698e-49
7 1 7.266429055567896e-49 8.864539180447281e-49
7 2 -6.227380601643609e-49 7.477268309815136e-49
7 3 5.562827361327167e-49 4.076146869673108e-49
7 4 -7.715492840498657e-50 3.688896405996499e-49
7 5 1.4616675671622309e-49 2.8431570204976745e-49
7 6 -8.180597708040989e-50 1.9673927712582375e-49
7 7 3.588174388503647e-49 2.9562106520198305e-49
8 1 -5.269457063194998e-50 7.15904607102541e-49
8 2 4.0702708170779146e-49 1.0539581287138426e-48
8 3 5.805503987068451e-49 7.36061747525077e-49
8 4 3.949966261849358e-50 5.7470309790317996e-49
8 5 -5.586012805188686e-49 5.726768410497251e-49
8 6 2.8652647552695605e-49 3.780144546011935e-49
8 7 -3.2699164827345137e-50 2.877632348384417e-49
8 8 1.0717861812186212e-48 4.646743713179969e-49

==> Supplementrary_materials/Time_independent_dipole/a0/lmax9.txt <==
0 0 4.698334831164843e-46 3.0294985280087308e-49
1 0 -1.2984167858982146e-47 1.0549519439352983e-48
2 0 -2.2549518979315414e-48 3.186250214405271e-48
3 0 1.502273926908623e-48 1.2171277754725057e-48
4 0 -2.5595550732609378e-48 2.849880326169767e-48
5 0 -5.399002846493245e-48 3.7626797146895015e-48
6 0 2.3037689771758912e-48 2.3497405092592877e-48
7 0 -7.147236068115289e-48 4.2712859418384115e-48
8 0 -2.6687559925175892e-48 3.732834234379481e-48
9 0 2.3172524091273562e-48 1.8398418858408787e-48
1 1 6.582606197796248e-47 1.3149644689537623e-48
2 1 1.823579512255171e-50 7.433478057662426e-50
2 2 4.833532469694018e-50 1.655009361254177e-49
3 1 -5.0670789005091346e-48 3.413078707566124e-48
3 2 4.703380009040569e-50 5.891836270681035e-50
3 3 -2.6785042808099514e-49 1.5480829201952782e-49
4 1 -1.4357131054529922e-49 2.6835268507939226e-49
4 2 1.2396657115220327e-49 4.204655232748484e-49
4 3 4.906968932274211e-50 8.818380000304993e-50
4 4 2.6039165979425604e-49 1.6817648196521084e-49
5 1 4.588438086388543e-48 3.655961154545925e-48
5 2 3.9765151516134244e-50 3.9330824315548235e-49
5 3 -5.436420029874345e-49 4.519605079301149e-49
5 4 -1.2618808074265217e-49 1.6807887830541252e-49
5 5 2.401130437793181e-49 2.4421005104653772e-49
6 1 7.509053812630091e-49 1.3742505353901308e-48
6 2 7.903759536994259e-50 6.725210444232647e-49
6 3 4.2333885353412045e-49 4.102507278576574e-49
6 4 6.737155780184835e-49 3.6336700791407536e-49
6 5 -2.5485306981773347e-49 2.4955416507441367e-49
6 6 2.5504977296553248e-49 2.7949200155341763e-49
7 1 -5.786076016794696e-48 4.946473933575533e-48
7 2 -5.381625908018202e-49 1.4241658887954665e-48
7 3 1.829156830149897e-48 9.140026498923823e-49
7 4 -5.547599829989311e-49 6.215912965764298e-49
7 5 -5.8542296644359786e-49 4.563041825985699e-49
7 6 -1.8841311740608257e-49 4.242522423826023e-49
7 7 -3.1348301890038523e-50 4.3353853437912254e-49
8 1 -3.598093887615016e-49 7.158933846367427e-49
8 2 4.6148228408593385e-49 1.0539759202183817e-48
8 3 8.12016898191181e-49 7.361018713561538e-49
8 4 -1.0002414795730889e-48 5.752971099023518e-49
8 5 -4.045515847143891e-49 5.72689465743762e-49
8 6 8.836176522383697e-49 3.78027479355077e-49
8 7 1.4101332721408707e-49 2.8781891334145878e-49
8 8 -4.757735358243084e-50 4.644483534686866e-49
9 1 8.328680170311636e-48 1.0949774795468003e-47
9 2 -6.8276006505536e-49 1.0414193456250983e-48
9 3 -2.10700721466929e-48 1.6745348590873227e-48
9 4 5.216350904114359e-49 8.613159312680977e-49
9 5 1.2779725374621765e-49 7.807042410019405e-49
9 6 4.71461073143464e-49 8.487118697538375e-49
9 7 -1.0058326500880268e-49 5.07462502143672e-49
9 8 -6.341375500191558e-49 4.09538596201459e-49
9 9 9.209162696044486e-50 7.094670474965893e-49
1 1 1.6147966799176014e-47 1.314923432911858e-48
2 1 2.969653401688352e-50 7.433460688085432e-50
2 2 -1.066760754589171e-49 1.6549649306308026e-49
3 1 -1.5550729916968025e-48 3.413161170440084e-48
3 2 8.217587882290684e-50 5.891982347449143e-50
3 3 2.1608031977949792e-49 1.5481807878338458e-49
4 1 -7.708931251843865e-50 2.68359189748177e-49
4 2 2.1788183071815714e-49 4.2047660891290804e-49
4 3 -4.720441458920981e-50 8.818047550213461e-50
4 4 -3.092157389762525e-49 1.6804476469176878e-49
5 1 -2.909914940467357e-48 3.6560267893930944e-48
5 2 3.510807858205713e-49 3.9329977827997424e-49
5 3 -9.953874888547082e-49 4.51932957942458e-49
5 4 6.810380302791248e-50 1.682269337645388e-49
5 5 2.1614452847676097e-49 2.441956384684631e-49
6 1 -2.7930073413665608e-49 1.3742692669664226e-48
6 2 -3.0480778437264472e-49 6.7252528800244205e-49
6 3 -2.241611496151136e-49 4.1027283766445945e-49
6 4 4.402443684178817e-49 3.6369200475779125e-49
6 5 2.026981477169114e-49 2.495553661052373e-49
6 6 -4.383157581085794e-49 2.7950226153850705e-49
7 1 3.970110538734765e-48 4.9465519519993554e-48
7 2 1.1865998931289514e-48 1.4241915087168118e-48
7 3 1.172452835288163e-48 9.139908110741533e-49
7 4 -1.6557064994403489e-49 6.207917579284897e-49
7 5 4.1114009626232484e-49 4.5632675177037125e-49
7 6 -3.6203417099666e-49 4.242481526190212e-49
7 7 3.441495540301086e-49 4.335364775967266e-49
8 1 -5.269457063197489e-50 7.159046071025397e-49
8 2 4.0702708170779184e-49 1.053958128713837e-48
8 3 5.805503987068429e-49 7.360617475250775e-49
8 4 3.9499662618497376e-50 5.7470309790318034e-49
8 5 -5.5860128051886444e-49 5.7267684104972505e-49
8 6 2.8652647552695134e-49 3.780144546011937e-49
8 7 -3.2699164827377304e-50 2.877632348384417e-49
8 8 1.0717861812186648e-48 4.646743713179969e-49
9 1 -1.4368781711729857e-47 1.0949490506214612e-47
9 2 -1.522268415561007e-48 1.0414303829977318e-48
9 3 1.7578930307211045e-49 1.6746377669449546e-48
9 4 -1.2890244107189188e-48 8.624815249026442e-49
9 5 -1.1898624722911683e-48 7.808144289606537e-49
9 6 -8.763670423006098e-49 8.487101555523782e-49
9 7 -3.4952594689066746e-49 5.074145063849565e-49
9 8 3.389020902141722e-49 4.105513296436012e-49
9 9 5.973204357458724e-49 7.09517510061068e-49

==> Supplementrary_materials/Time_independent_dipole/a2over3/lmax1.txt <==
0 0 4.696657883537826e-46 2.8248605801274137e-50                                                                                                                  
1 0 -1.1612794438031778e-47 4.970045441027866e-50                         
1 1 6.599592429316847e-47 2.635048253602859e-50                                                                                                                   
1 1 1.4070251920443085e-47 2.635167583535668e-50 

==> Supplementrary_materials/Time_independent_dipole/a2over3/lmax10.txt <==
0 0 4.69447418691374e-46 1.8608497489619187e-49
1 0 -1.2033357644813052e-47 4.429523279271994e-49
2 0 2.449493769725291e-48 1.839801533499839e-48
3 0 4.7439215293983686e-49 5.077561648880488e-49
4 0 2.407340214209685e-48 1.562327341074927e-48
5 0 -1.4397423516222308e-48 1.4274123084383364e-48
6 0 -1.7496968558005195e-48 1.192337033557551e-48
7 0 -1.5099242280033842e-48 1.2569845689707505e-48
8 0 3.569796901791008e-48 2.1981420013031073e-48
9 0 3.3070633313489082e-49 4.92333343239363e-49
10 0 4.0291361125094764e-48 2.300723262095433e-48
1 1 6.608618018173215e-47 3.9833169838878655e-49
2 1 3.9565050288869395e-50 5.973103929631711e-50
2 2 -1.3200606023081237e-49 1.2379745219733157e-49
3 1 -2.7667631514469016e-49 1.0097044752015985e-48
3 2 1.32362426193005e-51 4.525835853005043e-50
3 3 1.7347449309961767e-50 8.833837017414256e-50
4 1 -1.4464453190881673e-49 1.8295619046575413e-49
4 2 -4.913249238666802e-51 2.857399901330516e-49
4 3 -3.5112954194733857e-50 6.304111316209005e-50
4 4 -2.570431460290234e-50 1.0888243272370927e-49
5 1 5.386549151402332e-50 1.0187282340975205e-48
5 2 -6.312355813242988e-50 1.975793804391601e-49
5 3 2.5253397603425263e-49 2.170091482927885e-49
5 4 -1.0928512835745636e-49 9.879670775143079e-50
5 5 -1.5317058094042096e-49 1.2048699195456596e-49
6 1 8.736244641739215e-49 8.15385306120587e-49
6 2 2.619972144825413e-49 3.922875065482554e-49
6 3 -2.153024936617846e-49 2.584947334063892e-49
6 4 -3.785521270339142e-50 2.2526660100599223e-49
6 5 -1.5688784563915596e-49 1.6504895027273909e-49
6 6 -2.975960014805876e-50 1.6251523192337838e-49
7 1 -7.893718542938609e-50 1.3350242749320567e-48
7 2 -9.559778056416857e-50 5.261244033919431e-49
7 3 -4.222122987203159e-49 3.6321581587020075e-49
7 4 -1.898023525382654e-49 2.970271144834738e-49
7 5 -1.0191899648473207e-49 1.9405202892541336e-49
7 6 -5.556627804962509e-50 1.5687911642436343e-49
7 7 2.375431420057436e-49 1.7790312628893695e-49
8 1 6.582514248084361e-50 4.553450856870907e-49
8 2 -7.094214648978771e-49 7.559006029368989e-49                                                                                                                  
8 3 1.6016455527368327e-49 4.768034707238496e-49
8 4 3.3475427756660098e-49 4.485999509103498e-49
8 5 2.2258981371515847e-50 4.3095265176444914e-49
8 6 6.593136405716132e-50 2.36773811068758e-49
8 7 -2.7843102166318146e-50 2.0403030323115894e-49
8 8 3.4667373649113917e-50 2.4568663330531628e-49
9 1 -1.2048291993012354e-48 2.906617754911251e-48
9 2 4.207106968652198e-50 3.2019628781448797e-49
9 3 4.342325494329052e-49 5.68451013960228e-49
9 4 3.1301856385442897e-49 3.078387657790701e-49
9 5 2.3795050564379635e-49 2.681696211897865e-49
9 6 3.082719626791114e-49 2.7660959228046934e-49
9 7 1.7281845638626362e-49 1.718711835912863e-49
9 8 -9.79929302044574e-50 1.3677095221273375e-49
9 9 1.3393477779392808e-49 2.4156516218151037e-49
10 1 1.8604395910395832e-49 4.009695576686971e-49
10 2 -5.8533657172437755e-49 1.1369985512043615e-48
10 3 -1.0580046437296144e-49 3.777935228961943e-49
10 4 -7.379512353001991e-49 6.79315264691426e-49
10 5 5.7593714991257535e-49 3.861266347193401e-49
10 6 -3.077107259884199e-49 3.4436933383350165e-49
10 7 -4.095263548761351e-49 3.2719655363167485e-49
10 8 6.32937876153337e-50 2.0785272491400195e-49
10 9 4.084027357038963e-49 1.749737509041223e-49
10 10 9.808352126377413e-50 3.28837557740818e-49
1 1 1.4156916288518069e-47 3.983235661563524e-49
2 1 1.7571004223754335e-50 5.973058307219532e-50
2 2 -1.8655450445361129e-50 1.2379439599259804e-49
3 1 1.7022271380763766e-49 1.0097173250669689e-48
3 2 2.4497119208208683e-51 4.525942704186403e-50
3 3 -7.77949686645486e-50 8.83440657010038e-50
4 1 -8.989794858390868e-50 1.8296102543519513e-49
4 2 -2.5612273549268106e-49 2.857469616714329e-49
4 3 9.088299345923533e-50 6.303805849891734e-50
4 4 -6.073257552606753e-51 1.0879846623765976e-49
5 1 -3.7489669098927345e-49 1.0187502770762752e-48
5 2 4.068526174686386e-50 1.9757491162310964e-49
5 3 7.9443254398356915e-50 2.169958114597396e-49
5 4 -4.720108080475239e-50 9.889383004056572e-50
5 5 1.2416776453890128e-49 1.2048892811137486e-49
6 1 -2.605085958452643e-49 8.154001324781979e-49
6 2 8.357954382956693e-50 3.92286471681773e-49   
6 3 -5.177580697735795e-50 2.585086609488496e-49
6 4 -1.025315259834175e-49 2.2536766110826645e-49 
6 5 -9.887563018141013e-50 1.6505263971521565e-49
6 6 -6.260652962836994e-50 1.6252185708010326e-49
7 1 6.533221307789551e-49 1.3350484530562276e-48
7 2 -1.9338975147117747e-49 5.261356868374543e-49
7 3 2.243777402222801e-49 3.632117661562153e-49 
7 4 -3.637750715470491e-49 2.966926041121023e-49
7 5 -1.3087779172290866e-49 1.9405665653020386e-49
7 6 -1.1002937039186856e-49 1.5687722922079273e-49
7 7 -7.379901325930537e-50 1.778915686387021e-49
8 1 2.2042399973382103e-49 4.553461294110985e-49 
8 2 2.8236076097860152e-49 7.558839131413812e-49 
8 3 -1.2116469351589916e-49 4.767783607900541e-49  
8 4 2.6124553874858874e-49 4.480367999829297e-49  
8 5 -6.01627968696033e-49 4.309311755339489e-49 
8 6 1.077396843454645e-49 2.367662508156451e-49  
8 7 1.2626565666919152e-49 2.039909460928368e-49  
8 8 -1.9585089679847743e-49 2.455925390048654e-49 
9 1 -2.0879216681674464e-48 2.906555581460019e-48
9 2 4.024316347982707e-49 3.2019847142598866e-49
9 3 -9.30826913175888e-49 5.684861653220173e-49 
9 4 -4.538736843768656e-49 3.082538440335927e-49
9 5 -6.409130918427319e-50 2.6821582436989604e-49
9 6 3.265995533552668e-50 2.7660864880951668e-49  
9 7 4.295011174887998e-50 1.7185600316021386e-49 
9 8 7.658342122944678e-50 1.3711236885204927e-49
9 9 1.391027998536288e-49 2.4158181930131265e-49
10 1 -2.2334665890189385e-49 4.009820438614557e-49
10 2 -1.3024706764439702e-48 1.137027457831018e-48
10 3 9.090864443552499e-50 3.7778111933842485e-49
10 4 9.715683195047958e-51 6.791117235080965e-49 
10 5 1.0943544379376525e-49 3.8612064639431676e-49
10 6 -2.060032242151502e-49 3.4438585549222065e-49
10 7 7.961872071712271e-50 3.2725648629248573e-49
10 8 -1.17551086628549e-49 2.0831727064054006e-49
10 9 1.5769666476415486e-49 1.7497701347538745e-49
10 10 1.2716136914579878e-49 3.288724110756436e-49

==> Supplementrary_materials/Time_independent_dipole/a2over3/lmax2.txt <==
0 0 4.697126576741106e-46 4.962383658621092e-50                       
1 0 -1.1612794438031778e-47 4.970045441027866e-50                                                                                                                 
2 0 -3.1455088197463632e-49 2.7381101848957987e-49                                                                                                                1 1 6.599592429316847e-47 2.635048253602859e-50                                                                                                                   
2 1 1.9790905460962346e-51 2.231279045408936e-50                                                                                                                  2 2 -1.7748690568411788e-50 3.1665259408487887e-50                                                                                                                
1 1 1.4070251920443085e-47 2.635167583535668e-50                                                                                                                 
2 1 -1.862718386803289e-50 2.2312860366153167e-50            
2 2 -1.1331240131806075e-50 3.1664744774840824e-50

==> Supplementrary_materials/Time_independent_dipole/a2over3/lmax3.txt <==
0 0 4.697126576741108e-46 4.962383658621092e-50                                                                                                                   1 0 -1.1622984046187316e-47 7.862447989632027e-50                                                                                
2 0 -3.1455088197543357e-49 2.7381101848957987e-49                                                                                                                3 0 1.207831769277737e-50 7.221076686598349e-50                                                                   
1 1 6.604954904162945e-47 8.089949281240161e-50                                                                                                                   2 1 1.9790905460962346e-51 2.231279045408936e-50                                                                                  
2 2 -1.7748690568411771e-50 3.1665259408487887e-50                                                                                                                3 1 -6.826188067691921e-50 1.4455471521944648e-49                                                                              
3 2 -7.093374639892086e-51 2.9428646650157124e-50                                                                                                                 3 3 -2.0726535181072824e-50 3.1778659474415924e-50                                                                                 
1 1 1.4099854329127616e-47 8.090211522395632e-50                                                                                                                  2 1 -1.8627183868032888e-50 2.2312860366153167e-50                                                                                
2 2 -1.133124013180608e-50 3.1664744774840824e-50                                                                                                                 3 1 9.349075624435882e-50 1.4454952583976552e-49                                                                                       
3 2 -2.70719730438816e-51 2.9429280633761794e-50                                                                                                                  3 3 7.927909817348269e-51 3.1779787768216523e-50                   

==> Supplementrary_materials/Time_independent_dipole/a2over3/lmax4.txt <==
0 0 4.696594453688074e-46 1.0734532366851562e-49
1 0 -1.162298404618732e-47 7.862447989632029e-50
2 0 1.1250091099338841e-49 8.115026684431388e-49
3 0 1.207831769277737e-50 7.221076686598349e-50
4 0 1.923754640756578e-49 3.440983622537506e-49
1 1 6.604954904162938e-47 8.089949281240161e-50
2 1 1.0217530411836894e-50 3.177367796766402e-50
2 2 -7.210264909836499e-50 5.984700921428443e-50
3 1 -6.82618806768082e-50 1.4455471521944655e-49
3 2 -7.093374639892088e-51 2.9428646650157124e-50
3 3 -2.0726535181072824e-50 3.1778659474415924e-50
4 1 1.0434459353081193e-50 6.856226282024944e-50
4 2 6.305462073182891e-50 8.509011450883849e-50
4 3 -3.602815787421072e-50 3.6746329390640057e-50
4 4 6.412275908883584e-51 4.311843930021969e-50
1 1 1.4099854329127557e-47 8.090211522395628e-50
2 1 -3.1613587687455515e-50 3.177336256456246e-50
2 2 -4.549860404261091e-50 5.984550765519375e-50
3 1 9.349075624480353e-50 1.4454952583976582e-49
3 2 -2.7071973043881516e-51 2.9429280633761794e-50
3 3 7.927909817348273e-51 3.1779787768216523e-50
4 1 4.543455831983276e-50 6.856528407272325e-50
4 2 -8.7154762642409e-50 8.509225405107931e-50
4 3 4.001976053356416e-50 3.674432340894379e-50
4 4 -1.2583140349580528e-50 4.305418910782462e-50


==> Supplementrary_materials/Time_independent_dipole/a2over3/lmax5.txt <==
0 0 4.6965944536880875e-46 1.0734532366851575e-49
1 0 -1.156276413389098e-47 2.3419445959282047e-49
2 0 1.1250091099338898e-49 8.115026684431409e-49
3 0 -5.962282438998226e-50 2.724054064705334e-49
4 0 1.923754640806945e-49 3.440983622537509e-49
5 0 1.7303386702420393e-49 6.3390230327333515e-49
1 1 6.606000009986499e-47 1.2682859445398203e-49
2 1 1.0217530411836932e-50 3.177367796766403e-50
2 2 -7.2102649098365e-50 5.984700921428443e-50
3 1 -4.0716140081896836e-50 2.650146467517983e-49
3 2 -1.266402905033019e-50 4.2227437799212625e-50
3 3 1.6298957252249768e-50 5.133715958382969e-50
4 1 1.0434459353081126e-50 6.856226282024944e-50
4 2 6.305462073182885e-50 8.509011450883849e-50
4 3 -3.6028157874210615e-50 3.6746329390640057e-50
4 4 6.412275908883668e-51 4.311843930021969e-50
5 1 -2.2066426804102417e-50 1.3475690675740921e-49
5 2 -6.103168338412909e-50 9.686337011194906e-50
5 3 9.865348236685293e-51 8.273402604063619e-50
5 4 3.4579928067546964e-50 4.7616105659036915e-50
5 5 -8.068176214284534e-50 6.194757750130193e-50
1 1 1.4086655641329648e-47 1.268290746537018e-49
2 1 -3.1613587687455406e-50 3.177336256456246e-50
2 2 -4.549860404261082e-50 5.984550765519376e-50
3 1 1.2008193552833383e-49 2.650119958401337e-49
3 2 2.151846248102821e-50 4.222847160158683e-50
3 3 3.1201619722330017e-51 5.134007009776477e-50
4 1 4.54345583198331e-50 6.856528407272325e-50
4 2 -8.715476264240862e-50 8.509225405107931e-50
4 3 4.0019760533564226e-50 3.674432340894379e-50
4 4 -1.258314034958054e-50 4.305418910782462e-50
5 1 7.238378139984284e-51 1.3476247016787528e-49
5 2 -5.094844818610665e-50 9.686108864223771e-50
5 3 7.592628060665744e-50 8.27294843955504e-50
5 4 -5.694440823265619e-50 4.76328420656451e-50
5 5 8.317081387636277e-50 6.195910612425783e-50


==> Supplementrary_materials/Time_independent_dipole/a2over3/lmax6.txt <==
0 0 4.696725594253011e-46 1.1340127574895217e-49
1 0 -1.1562764133891014e-47 2.3419445959282005e-49
2 0 -2.2413753809905724e-50 8.944359831368027e-49
3 0 -5.962282439008117e-50 2.7240540647053404e-49
4 0 8.23909766156488e-50 4.608821499391233e-49
5 0 1.7303386702434477e-49 6.3390230327333515e-49
6 0 7.20695423587488e-50 2.0088026579495978e-49
1 1 6.606000009986405e-47 1.2682859445398178e-49
2 1 1.0247119760150173e-50 4.740550755430242e-50
2 2 -7.823344780177608e-50 7.777321034454665e-50
3 1 -4.0716140086378416e-50 2.650146467518e-49
3 2 -1.2664029050330183e-50 4.2227437799212615e-50
3 3 1.6298957252249816e-50 5.133715958382969e-50
4 1 -5.3200946521651085e-50 1.4429354169930923e-49
4 2 1.2440883457232842e-49 1.3994987798908252e-49
4 3 -2.810224648999748e-50 5.415540132304147e-50
4 4 4.981051119396695e-50 6.785786718465837e-50
5 1 -2.206642680526098e-50 1.3475690675740902e-49
5 2 -6.10316833841291e-50 9.686337011194904e-50
5 3 9.865348236685193e-51 8.273402604063619e-50
5 4 3.4579928067546964e-50 4.7616105659036915e-50
5 5 -8.068176214284536e-50 6.194757750130193e-50
6 1 6.459346369180475e-49 4.887538070079591e-49
6 2 -3.4172787061980407e-50 1.3245142209787513e-49
6 3 -1.3406850888029887e-49 1.2629758030118087e-49
6 4 4.737298112703092e-50 9.844812991643641e-50
6 5 4.0073024406369396e-50 6.262459025487604e-50
6 6 -9.605635239159197e-50 8.862273606212862e-50
1 1 1.4086655641328868e-47 1.2682907465370158e-49
2 1 1.5765192079934535e-50 4.740540564379033e-50
2 2 -7.289078966888069e-50 7.777112427844498e-50
3 1 1.2008193552833178e-49 2.6501199584013142e-49
3 2 2.1518462481028186e-50 4.222847160158683e-50
3 3 3.1201619722330806e-51 5.134007009776477e-50
4 1 -1.1327790196741929e-49 1.4429737174732018e-49
4 2 -1.0054785890793084e-49 1.3995354176840409e-49
4 3 8.148003928944792e-50 5.415222862681849e-50
4 4 -3.412172570709772e-50 6.7759527505956735e-50
5 1 7.238378140611916e-51 1.3476247016787518e-49
5 2 -5.094844818610665e-50 9.686108864223771e-50
5 3 7.5926280606657455e-50 8.272948439555042e-50
5 4 -5.694440823265619e-50 4.76328420656451e-50
5 5 8.317081387636277e-50 6.195910612425783e-50
6 1 1.2648451632979527e-49 4.887452440604689e-49
6 2 6.6680098859483455e-50 1.3245135036299062e-49
6 3 3.414957355661507e-52 1.263049614589221e-49
6 4 7.78759696431988e-50 9.858967752369127e-50
6 5 -2.732968183001347e-50 6.2632807736444925e-50
6 6 -1.0519839480643678e-50 8.862663210806057e-50

==> Supplementrary_materials/Time_independent_dipole/a2over3/lmax7.txt <==
0 0 4.696725594252971e-46 1.1340127574895181e-49
1 0 -1.1931706791021366e-47 4.163357618326006e-49
2 0 -2.241375379289127e-50 8.944359831368027e-49
3 0 3.65661743844703e-49 4.812992158965264e-49
4 0 8.239097662355445e-50 4.608821499391233e-49
5 0 -1.0431096661005091e-48 1.2997078682489407e-48
6 0 7.206954234287172e-50 2.008802657949595e-49
7 0 -8.591337765778953e-49 8.014381851560263e-49
1 1 6.588763852963256e-47 1.9939576663238728e-49
2 1 1.0247119760150003e-50 4.740550755430241e-50
2 2 -7.823344780177718e-50 7.777321034454672e-50
3 1 3.591047760707184e-49 4.548023264107124e-49
3 2 -3.870349168842737e-51 4.494833352764832e-50
3 3 -3.417041127757125e-51 6.649715036414446e-50
4 1 -5.320094652165135e-50 1.4429354169930904e-49
4 2 1.244088345723286e-49 1.399498779890824e-49
4 3 -2.810224648999709e-50 5.415540132304147e-50
4 4 4.981051119396668e-50 6.785786718465837e-50
5 1 -4.30468984193108e-50 3.2046033809555245e-49
5 2 6.829744376570786e-50 1.5938469102374331e-49
5 3 -4.919543767573764e-50 1.3573874222869542e-49
5 4 -4.879876956684409e-50 7.789177469786849e-50
5 5 -1.0028231911517216e-49 9.333106758732048e-50
6 1 6.45934636918055e-49 4.887538070079594e-49
6 2 -3.41727870619803e-50 1.3245142209787507e-49
6 3 -1.3406850888029916e-49 1.2629758030118087e-49
6 4 4.737298112703118e-50 9.844812991643641e-50
6 5 4.00730244063694e-50 6.262459025487604e-50
6 6 -9.605635239159191e-50 8.862273606212862e-50
7 1 1.1316700723505684e-50 2.9655877328456593e-49
7 2 -4.260037299407899e-49 3.0184062047677216e-49
7 3 1.1117610169700171e-49 1.6173959778870943e-49
7 4 2.2470908027067212e-49 1.687323933591369e-49
7 5 1.3083025759579337e-51 1.1804118823334573e-49
7 6 -9.661104203063553e-50 8.199569272614154e-50
7 7 1.5135438256009829e-49 1.2547993944880717e-49
1 1 1.3951296975523205e-47 1.9939622452302185e-49
2 1 1.5765192079934367e-50 4.74054056437903e-50
2 2 -7.289078966888063e-50 7.777112427844504e-50
3 1 -2.2242000880562384e-49 4.547953964720872e-49
3 2 -1.7783444394562892e-51 4.4949411458323615e-50
3 3 2.5218513751574837e-50 6.650136902590546e-50
4 1 -1.1327790196742003e-49 1.4429737174732056e-49
4 2 -1.0054785890793465e-49 1.3995354176840409e-49
4 3 8.14800392894479e-50 5.415222862681852e-50
4 4 -3.4121725707097955e-50 6.7759527505956735e-50
5 1 4.208495579871644e-49 3.204747670186025e-49
5 2 1.0782904410029059e-49 1.5938083303829325e-49
5 3 2.9062164271546174e-50 1.3573053082296005e-49
5 4 -1.3775375046647752e-49 7.795201156544609e-50
5 5 7.831940827298814e-50 9.334010699918492e-50
6 1 1.264845163297958e-49 4.887452440604681e-49
6 2 6.6680098859483455e-50 1.3245135036299072e-49
6 3 3.414957355662749e-52 1.263049614589221e-49
6 4 7.787596964319875e-50 9.858967752369127e-50
6 5 -2.732968183001344e-50 6.2632807736444925e-50
6 6 -1.0519839480643872e-50 8.862663210806057e-50
7 1 -4.221165458040432e-49 2.965722556072552e-49
7 2 2.394979826008996e-49 3.0184790496789388e-49
7 3 -2.211678773949393e-50 1.6173730448196293e-49
7 4 -2.242545432640751e-49 1.6854687251675914e-49
7 5 -3.4116505676846157e-50 1.1803728833150258e-49
7 6 3.4108525424975473e-50 8.199428956077157e-50
7 7 2.449040066584667e-50 1.2546038557679904e-49

==> Supplementrary_materials/Time_independent_dipole/a2over3/lmax8.txt <==
0 0 4.696517421623204e-46 1.4493482188274904e-49
1 0 -1.1931706791021616e-47 4.16335761832605e-49
2 0 2.0057966011101263e-49 1.317040019339735e-48
3 0 3.6566174384438995e-49 4.8129921589652306e-49
4 0 2.8293815301814164e-49 9.839647341775092e-49
5 0 -1.0431096660993724e-48 1.2997078682489489e-48
6 0 -8.77953624525845e-50 7.213244420567923e-49
7 0 -8.591337765771683e-49 8.014381851560263e-49
8 0 2.5855002735720784e-49 1.1199271925786191e-48
1 1 6.588763852962916e-47 1.9939576663237573e-49
2 1 3.5928154254511463e-50 5.544402309746379e-50
2 2 -7.634338795708562e-50 1.0372460597411675e-49
3 1 3.591047759876852e-49 4.548023264107124e-49
3 2 -3.8703491688427843e-51 4.494833352764832e-50
3 3 -3.4170411277570313e-51 6.649715036414444e-50
4 1 -1.2736682992896383e-49 1.7311288347677345e-49
4 2 1.4917142114216693e-49 2.2330354376046962e-49
4 3 -2.9494076262496553e-50 6.086552656415847e-50
4 4 4.18504092372467e-50 8.901513392751618e-50
5 1 -4.304689842041035e-50 3.2046033809558037e-49
5 2 6.829744376570829e-50 1.5938469102374344e-49
5 3 -4.919543767573675e-50 1.3573874222869542e-49
5 4 -4.8798769566844025e-50 7.789177469786848e-50
5 5 -1.0028231911517197e-49 9.333106758732046e-50
6 1 6.158082328718798e-49 7.103606573741534e-49
6 2 -6.924962646268106e-50 2.9074446177416086e-49
6 3 -2.0445526940720532e-49 2.0769503466709685e-49
6 4 -3.55320237675225e-50 1.6234093783727194e-49
6 5 2.387146870087201e-50 1.1356331374037523e-49
6 6 -1.3276728927547979e-49 1.2861634256857109e-49
7 1 1.131670072881008e-50 2.9655877328456562e-49
7 2 -4.2600372994078916e-49 3.0184062047677197e-49
7 3 1.1117610169700166e-49 1.6173959778870943e-49
7 4 2.2470908027067216e-49 1.6873239335913693e-49
7 5 1.3083025759577895e-51 1.1804118823334575e-49
7 6 -9.661104203063547e-50 8.199569272614154e-50
7 7 1.5135438256009688e-49 1.2547993944880717e-49
8 1 2.6705225890839584e-49 2.6626103446575124e-49
8 2 3.8887380828776815e-50 3.877479486906518e-49
8 3 1.5913405443911036e-50 2.7308468093018398e-49
8 4 9.5063747358511e-50 2.093550981380894e-49
8 5 1.1588793330876877e-49 2.215932286037957e-49
8 6 9.62911364874226e-50 1.4211713026356634e-49
8 7 -1.4209287016397346e-50 1.0642697237646307e-49
8 8 8.458116233354826e-50 1.7521989462362185e-49
1 1 1.3951296975535965e-47 1.993962245230209e-49
2 1 1.8003492332565242e-51 5.544355503491455e-50
2 2 -8.290856189199241e-50 1.0372181824928261e-49
3 1 -2.2242000877705282e-49 4.5479539647211015e-49
3 2 -1.778344439456346e-51 4.494941145832361e-50
3 3 2.5218513751574713e-50 6.650136902590547e-50
4 1 -5.036204272108817e-50 1.731166456296228e-49
4 2 -9.317543749555713e-50 2.2330938100610217e-49
4 3 9.328951426137993e-50 6.08621970412817e-50
4 4 2.307367560901263e-51 8.890441285190652e-50
5 1 4.208495579630901e-49 3.204747670185845e-49
5 2 1.0782904410029004e-49 1.593808330382932e-49
5 3 2.906216427154619e-50 1.3573053082295997e-49
5 4 -1.3775375046647748e-49 7.795201156544608e-50
5 5 7.831940827298823e-50 9.33401069991849e-50
6 1 -3.9673132749498274e-49 7.103649939103093e-49
6 2 8.215849069711638e-50 2.9074559994770297e-49
6 3 4.09342387364522e-51 2.0770662254601998e-49
6 4 6.699478282428301e-50 1.62526963604731e-49
6 5 -7.847353296997667e-50 1.1357274546068904e-49
6 6 -9.049988314471674e-50 1.2862262935632851e-49
7 1 -4.221165458047624e-49 2.9657225560725628e-49
7 2 2.3949798260090054e-49 3.018479049678941e-49
7 3 -2.2116787739493846e-50 1.6173730448196293e-49
7 4 -2.2425454326407486e-49 1.6854687251675914e-49
7 5 -3.411650567684685e-50 1.1803728833150256e-49
7 6 3.4108525424975445e-50 8.199428956077157e-50
7 7 2.449040066584556e-50 1.2546038557679904e-49
8 1 4.227747133495301e-50 2.6626502531113163e-49
8 2 -4.202007250443063e-50 3.877413462605817e-49
8 3 -1.15602335733741e-49 2.730695751574201e-49
8 4 -9.6485255477312e-50 2.0914262167883387e-49
8 5 -4.815721684055004e-50 2.215733159009929e-49
8 6 -9.342278183103436e-50 1.4211053467491405e-49
8 7 -9.483717337581753e-50 1.0640636275019093e-49
8 8 -9.73800492316071e-50 1.7535168093726672e-49

==> Supplementrary_materials/Time_independent_dipole/a2over3/lmax9.txt <==
0 0 4.696517421623199e-46 1.4493482188274978e-49
1 0 -1.2033357644813757e-47 4.429523279272099e-49
2 0 2.0057966003724172e-49 1.3170400193397696e-48
3 0 4.743921529400156e-49 5.077561648880527e-49
4 0 2.829381531519419e-49 9.839647341774369e-49
5 0 -1.4397423516223888e-48 1.4274123084382923e-48
6 0 -8.779536262064763e-50 7.21324442056801e-49
7 0 -1.5099242280154507e-48 1.2569845689707262e-48
8 0 2.5855002735512573e-49 1.1199271925786232e-48
9 0 3.3070633313436112e-49 4.923333432393631e-49
1 1 6.608618018186958e-47 3.983316983887482e-49
2 1 3.592815425451208e-50 5.544402309746354e-50
2 2 -7.634338795708405e-50 1.0372460597411675e-49
3 1 -2.7667631391378393e-49 1.0097044752008174e-48
3 2 1.3236242619300859e-51 4.525835853005045e-50
3 3 1.7347449309962757e-50 8.83383701741428e-50
4 1 -1.2736682992896549e-49 1.7311288347677376e-49
4 2 1.491714211421683e-49 2.2330354376046795e-49
4 3 -2.9494076262500375e-50 6.086552656415851e-50
4 4 4.1850409237248007e-50 8.901513392751618e-50
5 1 5.386549103148616e-50 1.0187282341001842e-48
5 2 -6.312355813244224e-50 1.975793804391599e-49
5 3 2.5253397603425818e-49 2.170091482927885e-49
5 4 -1.09285128357455e-49 9.879670775143079e-50
5 5 -1.531705809404145e-49 1.2048699195456593e-49
6 1 6.1580823287188285e-49 7.103606573741514e-49
6 2 -6.924962646265332e-50 2.907444617741616e-49
6 3 -2.0445526940720513e-49 2.0769503466709693e-49
6 4 -3.5532023767521e-50 1.6234093783727207e-49
6 5 2.3871468700872337e-50 1.1356331374037525e-49
6 6 -1.3276728927547971e-49 1.286163425685711e-49
7 1 -7.893718472089618e-50 1.3350242749333927e-48
7 2 -9.559778056417248e-50 5.261244033919439e-49
7 3 -4.222122987203234e-49 3.632158158702048e-49
7 4 -1.8980235253826797e-49 2.970271144834734e-49
7 5 -1.019189964847346e-49 1.9405202892541325e-49
7 6 -5.55662780496033e-50 1.5687911642436343e-49
7 7 2.3754314200584497e-49 1.7790312628893695e-49
8 1 2.6705225890839622e-49 2.6626103446575124e-49
8 2 3.888738082877573e-50 3.877479486906511e-49
8 3 1.5913405443908607e-50 2.730846809301839e-49
8 4 9.506374735851146e-50 2.093550981380893e-49
8 5 1.1588793330876862e-49 2.215932286037957e-49
8 6 9.62911364874257e-50 1.421171302635664e-49
8 7 -1.4209287016398746e-50 1.0642697237646307e-49
8 8 8.458116233354646e-50 1.7521989462362185e-49
9 1 -1.2048291994969518e-48 2.9066177549115477e-48
9 2 4.2071069686513163e-50 3.201962878144881e-49
9 3 4.342325494329051e-49 5.684510139602278e-49
9 4 3.1301856385443406e-49 3.078387657790704e-49
9 5 2.3795050564379396e-49 2.6816962118978645e-49
9 6 3.0827196267910692e-49 2.766095922804692e-49
9 7 1.7281845638636936e-49 1.7187118359128627e-49
9 8 -9.799293020445961e-50 1.3677095221273375e-49
9 9 1.3393477779381404e-49 2.4156516218151037e-49
1 1 1.415691628788424e-47 3.9832356615622954e-49
2 1 1.800349233255456e-51 5.544355503491457e-50
2 2 -8.29085618919937e-50 1.0372181824928288e-49
3 1 1.702227130698999e-49 1.009717325065438e-48
3 2 2.4497119208219003e-51 4.525942704186404e-50
3 3 -7.779496866454981e-50 8.834406570100423e-50
4 1 -5.036204272108362e-50 1.7311664562962325e-49
4 2 -9.317543749554923e-50 2.2330938100610114e-49
4 3 9.328951426138173e-50 6.0862197041281675e-50
4 4 2.3073675608987926e-51 8.890441285190658e-50
5 1 -3.748966907762053e-49 1.0187502770716857e-48
5 2 4.068526174686176e-50 1.9757491162310964e-49
5 3 7.944325439835e-50 2.1699581145973864e-49
5 4 -4.720108080475122e-50 9.88938300405656e-50
5 5 1.2416776453889961e-49 1.2048892811137476e-49
6 1 -3.967313274949877e-49 7.103649939103108e-49
6 2 8.215849069712405e-50 2.9074559994770817e-49
6 3 4.0934238736271877e-51 2.0770662254601998e-49
6 4 6.699478282428193e-50 1.62526963604731e-49
6 5 -7.847353296997662e-50 1.1357274546068907e-49
6 6 -9.049988314471691e-50 1.2862262935632851e-49
7 1 6.5332213196756805e-49 1.335048453057022e-48
7 2 -1.93389751471181e-49 5.2613568683745366e-49
7 3 2.2437774022229463e-49 3.63211766156219e-49
7 4 -3.637750715470399e-49 2.966926041121021e-49
7 5 -1.3087779172290303e-49 1.9405665653020405e-49
7 6 -1.1002937039187258e-49 1.5687722922079273e-49
7 7 -7.379901325945541e-50 1.778915686387021e-49
8 1 4.227747133495119e-50 2.6626502531113167e-49
8 2 -4.2020072504429464e-50 3.877413462605808e-49
8 3 -1.1560233573373983e-49 2.730695751574201e-49
8 4 -9.648525547731198e-50 2.091426216788339e-49
8 5 -4.815721684055076e-50 2.2157331590099275e-49
8 6 -9.342278183103421e-50 1.4211053467491405e-49
8 7 -9.48371733758175e-50 1.0640636275019093e-49
8 8 -9.738004923159683e-50 1.7535168093726672e-49
9 1 -2.0879216726824117e-48 2.9065555814605367e-48
9 2 4.024316347982639e-49 3.2019847142598813e-49
9 3 -9.308269131758951e-49 5.684861653220177e-49
9 4 -4.5387368437686194e-49 3.0825384403359225e-49
9 5 -6.409130918427413e-50 2.6821582436989604e-49
9 6 3.265995533552626e-50 2.7660864880951656e-49
9 7 4.295011174881907e-50 1.718560031602139e-49
9 8 7.658342122944648e-50 1.3711236885204927e-49
9 9 1.3910279985363108e-49 2.4158181930131265e-49

==> Supplementrary_materials/Time_independent_dipole/a3/lmax1.txt <==
0 0 4.6967708473590415e-46 2.0776841268894663e-50  
1 0 -1.1631762981345258e-47 2.960118179530564e-50 
1 1 6.5970644558079195e-47 1.5985438311606468e-50 
1 1 1.409096484955712e-47 1.5986143740151645e-50  

==> Supplementrary_materials/Time_independent_dipole/a3/lmax10.txt <==
0 0 4.696725954728946e-46 3.9371400860154623e-50
1 0 -1.1640345776890993e-47 6.997729612259319e-50
2 0 3.285303640869299e-50 2.524624842543884e-49
3 0 9.243696948892218e-51 7.038727654458392e-50
4 0 -7.33322362309301e-52 1.1829520367507925e-49
5 0 -2.3165207519967774e-50 1.700752140538359e-49
6 0 3.9052925499120976e-51 7.298171308684038e-50
7 0 -1.1807674606558571e-50 9.032512550063892e-50
8 0 -9.096761619345454e-51 1.236128304800324e-49
9 0 1.8378998412394497e-51 4.146434980392821e-50
10 0 -8.891865071364002e-51 1.081129854188628e-49
1 1 6.596113016789689e-47 4.789060518246348e-50
2 1 -1.7253661131973654e-50 2.4338478321920253e-50
2 2 1.2556408592434689e-51 3.612627785461711e-50
3 1 -2.1719057523927753e-50 9.973821258475548e-50
3 2 4.641974645987864e-52 2.044670679040985e-50
3 3 -1.1016765473087888e-51 2.681059003739729e-50
4 1 2.4736186615767177e-50 5.166959454136655e-50
4 2 -2.0499156010614879e-50 5.416338687284204e-50
4 3 3.8721701510898667e-51 2.2660245536882665e-50
4 4 -2.0096732070573258e-51 2.676614218049401e-50
5 1 1.4757821511979897e-50 7.822117533991971e-50
5 2 2.5537823276631648e-51 4.371527771596634e-50
5 3 4.20694701685014e-51 4.121880767125012e-50
5 4 4.0102434117829615e-51 2.4639186176276077e-50
5 5 3.516314747932587e-51 2.6659104813735496e-50
6 1 -3.463052565240658e-50 1.4715876465824636e-49
6 2 7.499047993930059e-51 5.052639744911692e-50
6 3 2.6947101759332746e-52 4.930070042814231e-50
6 4 1.2425884702702027e-51 3.61355702709429e-50
6 5 1.5742768642000564e-51 2.628265838857187e-50
6 6 -3.824767015298391e-51 2.953715072704357e-50
7 1 -1.238609027789797e-50 9.580213402814111e-50
7 2 1.8165932589894295e-52 6.13468915878604e-50
7 3 1.2608052785386158e-51 4.835761649132804e-50
7 4 7.622021422525981e-51 4.898432303200904e-50
7 5 1.4572724222693634e-51 2.796784194778318e-50
7 6 7.710769748143795e-52 2.2207055197960793e-50
7 7 2.5401086944616e-51 3.0942067632148163e-50
8 1 2.9260412702467905e-51 5.023731611815224e-50
8 2 -6.956128743734157e-51 7.097037412090866e-50
8 3 -1.0917429507211763e-50 4.938341298606214e-50
8 4 -5.533271109761161e-51 4.973230397654774e-50
8 5 3.804470859877578e-51 4.85760607819634e-50
8 6 -1.715553010411711e-51 2.8070463923192713e-50
8 7 1.0844346272233587e-51 2.297491142444469e-50
8 8 -3.160851566557207e-51 3.523644445643295e-50
9 1 1.0691541966098179e-50 2.043259897667897e-49
9 2 1.5870266813166334e-51 3.005460732545658e-50
9 3 -3.55519359001695e-51 6.604556630380992e-50
9 4 -4.4112525809701697e-51 3.520122811826137e-50
9 5 3.3642725617074105e-51 3.1201398880018687e-50
9 6 9.559431968130451e-52 3.0404480417869236e-50
9 7 1.2546142384817406e-51 2.0192231586464617e-50
9 8 -1.5800147964836905e-51 1.8715059236335701e-50
9 9 -1.1321180875254819e-51 3.4409369536687723e-50
10 1 -7.36404045023643e-51 4.173366637334529e-50
10 2 -8.696437128310163e-51 8.017283454035066e-50
10 3 3.899278501534745e-51 3.1325893110729896e-50
10 4 2.862604777042536e-51 6.386803779136746e-50
10 5 -2.05414735470521e-51 3.4260052644637126e-50
10 6 2.3267350966762488e-51 3.400866682009558e-50
10 7 3.783908707895946e-52 2.888778258234229e-50
10 8 3.5742935165722614e-52 2.0419837831395138e-50
10 9 5.377542024752763e-52 2.0200740863927994e-50
10 10 3.6575091126917874e-51 3.9409948676369448e-50
1 1 1.410181806957188e-47 4.789119827816708e-50
2 1 -7.982278799999898e-51 2.4338168082970836e-50
2 2 2.389536528800791e-50 3.612542990403868e-50
3 1 -2.0539915013999265e-50 9.973718898150885e-50
3 2 -5.308242064342689e-52 2.0447097051099727e-50
3 3 -4.117476137346364e-51 2.681202740542365e-50
4 1 -1.4819608812066197e-51 5.166947653599045e-50
4 2 1.4375406709285322e-51 5.416469141479908e-50
4 3 1.5370172463564472e-51 2.2659038091498643e-50
4 4 -1.9375656401801227e-51 2.6729659085439185e-50
5 1 -1.0884295102820883e-50 7.822218492411649e-50
5 2 -8.620374121869756e-52 4.371437768183419e-50
5 3 -4.2678728805738764e-52 4.121634962352902e-50
5 4 -4.614675389123049e-51 2.464385453691014e-50
5 5 -3.3003167298254226e-51 2.6662937541053973e-50
6 1 4.557598688181296e-50 1.4715887738773465e-49
6 2 -6.057247371786143e-51 5.052620334927334e-50
6 3 1.0511135179829605e-50 4.930350528352262e-50
6 4 5.4705923463740275e-52 3.6170589038613753e-50
6 5 -1.2790549849417246e-51 2.6286919774871504e-50
6 6 -3.75299516810308e-51 2.9538483152237224e-50
7 1 4.252936909646293e-51 9.58028063998104e-50
7 2 -4.370591192603542e-52 6.134826863412283e-50
7 3 3.7515984120754615e-51 4.835713356204056e-50
7 4 6.197652823502335e-51 4.896629487784841e-50
7 5 2.4459986721989317e-51 2.7966624734528917e-50
7 6 1.6737968393788848e-51 2.22067709718998e-50
7 7 -1.805560797363472e-51 3.093785508480074e-50
8 1 -1.268516062021234e-50 5.023890387772449e-50
8 2 1.226760854427263e-50 7.096910947306499e-50
8 3 8.550829857985246e-52 4.938049617693553e-50
8 4 -5.009548387417774e-52 4.968124938433533e-50
8 5 4.463402433920703e-51 4.8567490222869355e-50
8 6 -2.5275785549824522e-51 2.806903468530509e-50
8 7 -2.111911745341085e-52 2.297094501949294e-50
8 8 -4.692554266598132e-51 3.526324856786689e-50
9 1 -1.8019994280262606e-50 2.043244341461207e-49
9 2 7.554913096278828e-52 3.00546600565225e-50
9 3 7.702417467694458e-52 6.604958441644427e-50
9 4 2.7146045406971597e-51 3.524005484663834e-50
9 5 -5.472104978165348e-52 3.120729730056981e-50
9 6 -3.2961051516337724e-51 3.040415638928884e-50
9 7 1.4754648664719375e-51 2.0191429970921351e-50
9 8 1.6240852195407302e-52 1.876082470754627e-50
9 9 4.274790768026176e-51 3.4411386947017404e-50
10 1 6.174173706301839e-51 4.173514057021102e-50
10 2 2.556417461395592e-51 8.017468797065972e-50
10 3 -3.048596543609209e-51 3.13249842919879e-50
10 4 -5.7049383922407e-51 6.385779991592633e-50
10 5 -6.943196461001253e-52 3.4261764681259507e-50
10 6 2.807563742907234e-52 3.401032167949525e-50
10 7 -1.630251988620079e-51 2.8892880331646424e-50
10 8 -1.0295469624796691e-51 2.0460242132321018e-50
10 9 2.3648818220016184e-51 2.0200926099566115e-50
10 10 -2.3730962088720514e-51 3.941384079256467e-50

==> Supplementrary_materials/Time_independent_dipole/a3/lmax2.txt <==
0 0 4.6967360686995214e-46 2.514766571763214e-50  
1 0 -1.1631762981345258e-47 2.960118179530564e-50  
2 0 2.67441959460476e-50 1.0896036778912054e-49                                                                                                                   1 1 6.5970644558079195e-47 1.5985438311606468e-50                                                                                                                 
2 1 -8.601305238776072e-51 1.2760955187483382e-50                                                                                                                 2 2 1.124883682648343e-52 1.78318580492687e-50                                                                                                                    
1 1 1.409096484955712e-47 1.5986143740151645e-50                                                                                                                  2 1 -3.4166850556979885e-51 1.2761116550368656e-50                                                                                                                
2 2 1.1099572881453151e-50 1.783167205938944e-50      

==> Supplementrary_materials/Time_independent_dipole/a3/lmax3.txt <==
0 0 4.696736068699523e-46 2.514766571763214e-50                                                                                                                   1 0 -1.1632088843801182e-47 3.3674423745908514e-50                                                                                                                
2 0 2.674419594554261e-50 1.0896036778912054e-49                                                                                                                  3 0 4.992997779974376e-52 2.4601973821853743e-50                                                                                                                  
1 1 6.596546077159942e-47 2.9878513611600644e-50                                                                                                                  2 1 -8.601305238776072e-51 1.2760955187483382e-50                                                                                                                 
2 2 1.1248836826483266e-52 1.78318580492687e-50                                                                                                                   3 1 1.2134203362238364e-51 4.612911037794147e-50                                                                                                                 
3 2 1.3293322788333137e-51 1.3427813964173823e-50                                                                                                                 3 3 -1.6311535529809933e-51 1.634587977759007e-50                                                                                                                 
1 1 1.4091100431784694e-47 2.9879412095549634e-50                                                                                                                 2 1 -3.416685055697988e-51 1.2761116550368656e-50                                                                                                                 
2 2 1.1099572881453151e-50 1.783167205938944e-50                                                                                                                  3 1 -9.397974827111377e-51 4.612787924314253e-50                                                                                                                  
3 2 2.6285854963535963e-52 1.3428092377290656e-50                                                                                                                 3 3 -1.510205017824042e-51 1.6346230562822609e-50                        

==> Supplementrary_materials/Time_independent_dipole/a3/lmax4.txt <==
0 0 4.6967159056826836e-46 3.7126888063515223e-50         
1 0 -1.1632088843801182e-47 3.367442374590851e-50
2 0 4.1445163239426557e-50 2.2701155138411284e-49
3 0 4.992997779974376e-52 2.4601973821853743e-50
4 0 5.676440154550982e-51 7.68938655547236e-50
1 1 6.596546077159942e-47 2.9878513611600644e-50
2 1 -1.0301250809468723e-50 1.6091213445798028e-50
2 2 1.9828481331518053e-51 2.6895213596707446e-50
3 1 1.2134203362238364e-51 4.612911037794147e-50
3 2 1.3293322788333132e-51 1.3427813964173823e-50
3 3 -1.6311535529809954e-51 1.634587977759007e-50
4 1 6.491138014176517e-51 2.382173244229399e-50
4 2 -1.1276351956035835e-50 2.7796681092883475e-50
4 3 2.5377940312911335e-52 1.3909717122977805e-50
4 4 -2.1768620172999302e-51 1.7614056056645772e-50
1 1 1.409110043178469e-47 2.987941209554962e-50
2 1 -5.519975200008385e-51 1.6091299684854717e-50
2 2 1.9217356229166875e-50 2.689479378027839e-50
3 1 -9.39797482715663e-51 4.612787924314253e-50
3 2 2.6285854963536034e-52 1.3428092377290656e-50
3 3 -1.5102050178240424e-51 1.6346230562822609e-50
4 1 1.030306825516814e-51 2.382279001634546e-50
4 2 2.2639460185330516e-51 2.7797327310673975e-50
4 3 1.978906778076727e-51 1.3908946186317439e-50
4 4 -1.7021001692656886e-51 1.7591635282597748e-50


==> Supplementrary_materials/Time_independent_dipole/a3/lmax5.txt <==
0 0 4.696715905682683e-46 3.7126888063515223e-50
1 0 -1.1635551218024709e-47 5.740993980569468e-50
2 0 4.14451632372345e-50 2.2701155138411276e-49
3 0 4.289688452260891e-51 5.653790898869728e-50
4 0 5.676440154676736e-51 7.689386555472363e-50
5 0 -9.507047681631966e-51 1.2768267229655735e-49
1 1 6.596314826483048e-47 3.5333061823955236e-50
2 1 -1.0301250809468724e-50 1.6091213445798025e-50
2 2 1.9828481331517815e-51 2.689521359670744e-50
3 1 -1.161469565154002e-50 6.049715471033102e-50
3 2 6.511190050943237e-52 1.8232765027122128e-50
3 3 -5.173429947685681e-52 2.1550616885667564e-50
4 1 6.491138014176507e-51 2.382173244229399e-50
4 2 -1.1276351956035824e-50 2.7796681092883475e-50
4 3 2.5377940312910934e-52 1.3909717122977805e-50
4 4 -2.176862017299934e-51 1.7614056056645772e-50
5 1 5.026996198423982e-51 2.637423945573723e-50
5 2 2.3787361672061538e-51 2.970060134000211e-50
5 3 2.7797066539343947e-51 2.2331185016502687e-50
5 4 1.560166043646894e-51 1.4551000356440258e-50
5 5 1.3463998491779118e-51 1.9930413531069581e-50
1 1 1.409724150994538e-47 3.5333654483390736e-50
2 1 -5.51997520000839e-51 1.609129968485472e-50
2 2 1.921735622916688e-50 2.6894793780278385e-50
3 1 -1.3971513864084977e-50 6.049646910424751e-50
3 2 -4.83738111631055e-52 1.8233179603048855e-50
3 3 -3.182505180444515e-51 2.155138033978566e-50
4 1 1.030306825516817e-51 2.3822790016345467e-50
4 2 2.2639460185330516e-51 2.7797327310673975e-50
4 3 1.9789067780767316e-51 1.3908946186317439e-50
4 4 -1.702100169265686e-51 1.7591635282597748e-50
5 1 -7.677939887070408e-51 2.637515482979943e-50
5 2 -4.927086402686576e-52 2.969989279660358e-50
5 3 1.5667630584481844e-51 2.2329983578845963e-50
5 4 -1.5557491329659142e-51 1.4557189407966167e-50
5 5 -2.733672155873531e-51 1.9934189798161787e-50


==> Supplementrary_materials/Time_independent_dipole/a3/lmax6.txt <==
0 0 4.6967172513776375e-46 3.7727288982267643e-50
1 0 -1.1635551218024709e-47 5.7409939805694695e-50
2 0 4.0585401925502697e-50 2.3101715234914415e-49
3 0 4.2896884522566425e-51 5.653790898869728e-50
4 0 5.947179600775346e-51 7.805652191263724e-50
5 0 -9.50704768162383e-51 1.2768267229655731e-49
6 0 -6.868283244674357e-52 3.4164906693500625e-50
1 1 6.596314826483033e-47 3.5333061823955227e-50
2 1 -1.4298302060676084e-50 2.0423014288111815e-50
2 2 1.9920466631995032e-51 3.007871924148107e-50
3 1 -1.1614695651617868e-50 6.049715471033105e-50
3 2 6.511190050943128e-52 1.8232765027122123e-50
3 3 -5.173429947685747e-52 2.155061688566756e-50
4 1 1.5319548217584567e-50 4.014832294229884e-50
4 2 -1.1642507076687055e-50 3.630513088919022e-50
4 3 1.7558428064352952e-51 1.9415647288620413e-50
4 4 -3.5058287060555676e-51 2.2207734593720323e-50
5 1 5.026996198377752e-51 2.6374239455737234e-50
5 2 2.3787361672061514e-51 2.970060134000211e-50
5 3 2.779706653934398e-51 2.2331185016502687e-50
5 4 1.560166043646896e-51 1.4551000356440258e-50
5 5 1.3463998491779145e-51 1.9930413531069581e-50
6 1 -4.7841150073205513e-51 9.611057876399105e-50
6 2 8.453403000558205e-53 2.4986910114306403e-50
6 3 -2.2317276328569208e-51 3.2207539105478384e-50
6 4 -3.4540489527639266e-52 2.0904746213145882e-50
6 5 -3.9227254217156475e-52 1.537256563605312e-50
6 6 -1.7789123863297198e-51 2.2804018011193028e-50
1 1 1.4097241509945376e-47 3.533365448339074e-50
2 1 -5.358515532095513e-51 2.0422942387524267e-50
2 2 1.9437537610796875e-50 3.007805732247253e-50
3 1 -1.3971513864084988e-50 6.049646910424754e-50
3 2 -4.837381116310546e-52 1.8233179603048855e-50
3 3 -3.182505180444523e-51 2.155138033978566e-50
4 1 -4.2344535548528776e-51 4.014866111901865e-50
4 2 2.373965020342035e-51 3.630611264983691e-50
4 3 2.5067472434548448e-51 1.9414535363249365e-50
4 4 -1.7471344501263632e-51 2.2178731901414683e-50
5 1 -7.677939887136981e-51 2.6375154829799427e-50
5 2 -4.927086402686573e-52 2.969989279660358e-50
5 3 1.5667630584481856e-51 2.2329983578845963e-50
5 4 -1.5557491329659154e-51 1.4557189407966167e-50
5 5 -2.733672155873532e-51 1.9934189798161787e-50
6 1 3.019377146911526e-50 9.610989855860897e-50
6 2 -4.029561160543007e-52 2.4986873040551297e-50
6 3 3.059200260356499e-51 3.2209580657358687e-50
6 4 -2.029184994752061e-51 2.0936462291962542e-50
6 5 2.4235004169637998e-52 1.5374356973619683e-50
6 6 -4.029169329141594e-51 2.2804802457791536e-50

==> Supplementrary_materials/Time_independent_dipole/a3/lmax7.txt <==
0 0 4.696717251377637e-46 3.7727288982267657e-50
1 0 -1.164051255940805e-47 6.987635554826334e-50
2 0 4.0585401924367635e-50 2.3101715234914408e-49
3 0 9.471898947181648e-51 7.019920847306007e-50
4 0 5.947179602589479e-51 7.805652191263732e-50
5 0 -2.3472805221788327e-50 1.6993481252242398e-49
6 0 -6.868283248956573e-52 3.416490669350062e-50
7 0 -9.92487935538472e-51 7.967512540758292e-50
1 1 6.596185732699032e-47 4.046443799500562e-50
2 1 -1.4298302060676089e-50 2.0423014288111815e-50
2 2 1.9920466631995495e-51 3.007871924148106e-50
3 1 -1.5624193361023413e-50 7.473837474517358e-50
3 2 3.2632743570018792e-52 2.0294051111930599e-50
3 3 -4.2622255642604725e-52 2.3638983205419906e-50
4 1 1.5319548217584574e-50 4.014832294229886e-50
4 2 -1.1642507076687024e-50 3.630513088919021e-50
4 3 1.755842806435315e-51 1.9415647288620409e-50
4 4 -3.50582870605556e-51 2.2207734593720323e-50
5 1 8.577224648952015e-51 3.9121911216429083e-50
5 2 3.165637067181575e-51 4.1825656907905564e-50
5 3 4.896419469008097e-51 2.953307596720417e-50
5 4 2.4836946024979874e-51 2.0535507429740695e-50
5 5 4.691090196678248e-51 2.4375874198951503e-50
6 1 -4.7841150073205436e-51 9.611057876399109e-50
6 2 8.45340300055758e-53 2.4986910114306403e-50
6 3 -2.2317276328569294e-51 3.2207539105478384e-50
6 4 -3.4540489527639525e-52 2.0904746213145882e-50
6 5 -3.922725421715632e-52 1.537256563605312e-50
6 6 -1.7789123863297198e-51 2.2804018011193028e-50
7 1 -4.399763049804733e-51 3.5817466532596e-50
7 2 1.0193840607694278e-51 4.9065171445656215e-50
7 3 -7.90098069806052e-52 2.6014634071002044e-50
7 4 3.6984852668657584e-51 3.263815252326025e-50
7 5 2.5759663577182894e-51 2.0338479792005289e-50
7 6 2.317628187052589e-51 1.6335712301053112e-50
7 7 9.630494052988363e-52 2.6161028571279736e-50
1 1 1.4099291932557818e-47 4.0465165966373863e-50
2 1 -5.358515532095523e-51 2.0422942387524262e-50
2 2 1.94375376107969e-50 3.007805732247254e-50
3 1 -1.7576125388039634e-50 7.473699160133493e-50
3 2 -5.792155510720315e-52 2.0294458823230348e-50
3 3 -4.2810665373720185e-51 2.3640097817208337e-50
4 1 -4.234453554853011e-51 4.014866111901865e-50
4 2 2.3739650203421006e-51 3.6306112649836893e-50
4 3 2.506747243454881e-51 1.9414535363249365e-50
4 4 -1.7471344501263662e-51 2.2178731901414683e-50
5 1 -7.708120949675569e-51 3.912360638897918e-50
5 2 -1.2852635700937896e-51 4.1824735294237775e-50
5 3 9.965938538076743e-52 2.9531297718709734e-50
5 4 -3.318285782109664e-51 2.0543675076943739e-50
5 5 -3.404888596062097e-51 2.437973083101614e-50
6 1 3.019377146911523e-50 9.6109898558609e-50
6 2 -4.029561160543055e-52 2.4986873040551297e-50
6 3 3.059200260356481e-51 3.2209580657358687e-50
6 4 -2.0291849947520573e-51 2.0936462291962547e-50
6 5 2.4235004169638035e-52 1.5374356973619683e-50
6 6 -4.029169329141596e-51 2.2804802457791536e-50
7 1 -1.3830718392723412e-52 3.5819034212638957e-50
7 2 1.5464856515781296e-51 4.90663386247495e-50
7 3 2.841695518118009e-51 2.6014195444669357e-50
7 4 2.5261865052689946e-51 3.261257086089461e-50
7 5 4.219743622754677e-51 2.0336916878453461e-50
7 6 2.3739937492809343e-51 1.633535889612719e-50
7 7 -1.7135972710234528e-51 2.6156593921950645e-50

==> Supplementrary_materials/Time_independent_dipole/a3/lmax8.txt <==
0 0 4.6967209678425365e-46 3.890317375019903e-50
1 0 -1.1640512559408031e-47 6.987635554826334e-50
2 0 3.7165377112439317e-50 2.469774918537295e-49
3 0 9.471898947194738e-51 7.019920847306003e-50
4 0 2.9339068531871495e-51 1.0960695028082492e-49
5 0 -2.3472805221783447e-50 1.6993481252242367e-49
6 0 1.587279598901109e-51 6.735255873626618e-50
7 0 -9.924879355381555e-51 7.96751254075829e-50
8 0 -4.2369122341123934e-51 1.086427123326941e-49
1 1 6.596185732699006e-47 4.0464437995005604e-50
2 1 -1.5555770544282446e-50 2.138611303603511e-50
2 2 5.166724269618002e-52 3.404514717191996e-50
3 1 -1.562419336096397e-50 7.473837474517347e-50
3 2 3.2632743570018243e-52 2.0294051111930594e-50
3 3 -4.262225564260422e-52 2.3638983205419906e-50
4 1 1.884008865452465e-50 4.330965411938682e-50
4 2 -1.8263829790118848e-50 4.804466088198586e-50
4 3 3.3594628533478825e-51 2.236025642171596e-50
4 4 -2.93832127000417e-51 2.4398161128420856e-50
5 1 8.577224649145288e-51 3.9121911216429093e-50
5 2 3.165637067181574e-51 4.1825656907905564e-50
5 3 4.8964194690080787e-51 2.9533075967204173e-50
5 4 2.483694602497983e-51 2.053550742974069e-50
5 5 4.6910901966782425e-51 2.4375874198951503e-50
6 1 -1.4220301196602669e-50 1.1505882130107712e-49
6 2 7.423162187609136e-51 4.236078862846386e-50
6 3 -6.337876202975896e-52 4.653697100294068e-50
6 4 -6.017022393762155e-52 2.825321608191093e-50
6 5 6.522342565675804e-52 2.147115459638365e-50
6 6 -3.094695626671746e-51 2.73222620866122e-50
7 1 -4.399763049806441e-51 3.5817466532596013e-50
7 2 1.019384060769424e-51 4.9065171445656215e-50
7 3 -7.900980698060537e-52 2.6014634071002044e-50
7 4 3.698485266865758e-51 3.2638152523260253e-50
7 5 2.5759663577182802e-51 2.0338479792005289e-50
7 6 2.31762818705259e-51 1.6335712301053112e-50
7 7 9.630494052988337e-52 2.6161028571279736e-50
8 1 -3.1481841745998453e-51 3.2634896512293417e-50
8 2 -8.982493985760068e-51 4.999349227588442e-50
8 3 -5.999858006752858e-51 3.831132719952522e-50
8 4 -1.5232021237313025e-51 2.843388644952206e-50
8 5 3.8451891891745636e-51 3.181991701854323e-50
8 6 -1.465511941867243e-51 2.0146526799870674e-50
8 7 1.847431267972449e-51 1.745582839430021e-50
8 8 -2.7249822385724175e-51 2.9994186721551423e-50
1 1 1.4099291932557881e-47 4.0465165966373877e-50
2 1 -5.915592577300269e-51 2.1385856706133255e-50
2 2 2.274284857374467e-50 3.4044335611262505e-50
3 1 -1.7576125388277196e-50 7.473699160133487e-50
3 2 -5.792155510720294e-52 2.0294458823230348e-50
3 3 -4.2810665373720274e-51 2.364009781720834e-50
4 1 -4.18638710792254e-51 4.330959219836559e-50
4 2 -3.0327640939854447e-52 4.80459455747448e-50
4 3 1.8105668594360123e-51 2.235905521991415e-50
4 4 -1.3477082323388632e-51 2.436317283762548e-50
5 1 -7.708120949708122e-51 3.912360638897918e-50
5 2 -1.2852635700937942e-51 4.1824735294237794e-50
5 3 9.965938538076646e-52 2.953129771870974e-50
5 4 -3.318285782109667e-51 2.0543675076943743e-50
5 5 -3.404888596062097e-51 2.4379730831016146e-50
6 1 4.0139582880918894e-50 1.1505994114278377e-49
6 2 -2.9369203827674637e-51 4.2360859766112364e-50
6 3 8.10269151344954e-51 4.653969691402584e-50
6 4 -7.458710248990698e-52 2.829272546930239e-50
6 5 -1.5474759800485743e-51 2.1473877330688243e-50
6 6 -3.50267036263486e-51 2.7323263015490325e-50
7 1 -1.3830718395622605e-52 3.5819034212638967e-50
7 2 1.5464856515780904e-51 4.90663386247495e-50
7 3 2.8416955181180144e-51 2.601419544466936e-50
7 4 2.5261865052689827e-51 3.2612570860894617e-50
7 5 4.2197436227546805e-51 2.0336916878453466e-50
7 6 2.373993749280933e-51 1.633535889612719e-50
7 7 -1.7135972710234742e-51 2.6156593921950645e-50
8 1 -6.326427068855018e-51 3.263594717181909e-50
8 2 6.933079674871936e-51 4.99926788527633e-50
8 3 6.043799977653736e-52 3.830900346396439e-50
8 4 -1.2291902194192915e-51 2.841164138969625e-50
8 5 2.1398621054926227e-51 3.181547023909777e-50
8 6 -1.2066485680676065e-51 2.0145410601478546e-50
8 7 2.0125793809193134e-52 1.7452743285556463e-50
8 8 -3.8082833619156183e-51 3.002855593351165e-50

==> Supplementrary_materials/Time_independent_dipole/a3/lmax9.txt <==
0 0 4.6967209678425365e-46 3.890317375019903e-50
1 0 -1.1640345776890993e-47 6.997729612259316e-50
2 0 3.7165377112439454e-50 2.4697749185372992e-49
3 0 9.243696948885632e-51 7.038727654458392e-50
4 0 2.933906852708078e-51 1.0960695028082484e-49
5 0 -2.3165207519982193e-50 1.700752140538359e-49
6 0 1.587279600565352e-51 6.735255873626618e-50
7 0 -1.18076746065811e-50 9.03251255006389e-50
8 0 -4.236912234567386e-51 1.0864271233269418e-49
9 0 1.8378998412403417e-51 4.14643498039282e-50
1 1 6.596113016789682e-47 4.789060518246345e-50
2 1 -1.5555770544282477e-50 2.1386113036035105e-50
2 2 5.1667242696170904e-52 3.404514717191993e-50
3 1 -2.1719057524668284e-50 9.97382125847556e-50
3 2 4.641974645988109e-52 2.0446706790409856e-50
3 3 -1.1016765473087459e-51 2.681059003739729e-50
4 1 1.8840088654524675e-50 4.330965411938684e-50
4 2 -1.8263829790118763e-50 4.804466088198586e-50
4 3 3.359462853347871e-51 2.236025642171596e-50
4 4 -2.9383212700041615e-51 2.4398161128420856e-50
5 1 1.475782151275655e-50 7.822117533991959e-50
5 2 2.5537823276631984e-51 4.371527771596638e-50
5 3 4.2069470168501797e-51 4.121880767125019e-50
5 4 4.0102434117829716e-51 2.463918617627607e-50
5 5 3.516314747932549e-51 2.665910481373549e-50
6 1 -1.4220301196602407e-50 1.15058821301077e-49
6 2 7.423162187609032e-51 4.236078862846388e-50
6 3 -6.337876202976036e-52 4.653697100294068e-50
6 4 -6.0170223937626396e-52 2.8253216081910936e-50
6 5 6.5223425656758105e-52 2.1471154596383653e-50
6 6 -3.0946956266717315e-51 2.73222620866122e-50
7 1 -1.2386090278557114e-50 9.58021340281425e-50
7 2 1.8165932589903198e-52 6.13468915878604e-50
7 3 1.2608052785386293e-51 4.835761649132806e-50
7 4 7.62202142252591e-51 4.898432303200899e-50
7 5 1.4572724222693848e-51 2.796784194778318e-50
7 6 7.710769748143421e-52 2.2207055197960793e-50
7 7 2.5401086944622997e-51 3.0942067632148163e-50
8 1 -3.14818417459984e-51 3.263489651229341e-50
8 2 -8.982493985760026e-51 4.99934922758844e-50
8 3 -5.999858006752816e-51 3.8311327199525204e-50
8 4 -1.5232021237313066e-51 2.843388644952206e-50
8 5 3.84518918917457e-51 3.181991701854323e-50
8 6 -1.465511941867252e-51 2.0146526799870674e-50
8 7 1.8474312679724708e-51 1.745582839430021e-50
8 8 -2.72498223857293e-51 2.9994186721551423e-50
9 1 1.0691541966917e-50 2.0432598976679247e-49
9 2 1.5870266813166127e-51 3.005460732545658e-50
9 3 -3.555193590016901e-51 6.604556630380992e-50
9 4 -4.41125258097014e-51 3.520122811826137e-50
9 5 3.3642725617074645e-51 3.120139888001868e-50
9 6 9.55943196813176e-52 3.0404480417869227e-50
9 7 1.254614238482408e-51 2.0192231586464617e-50
9 8 -1.58001479648369e-51 1.8715059236335701e-50
9 9 -1.1321180875262791e-51 3.4409369536687723e-50
1 1 1.4101818069570827e-47 4.789119827816695e-50
2 1 -5.915592577300356e-51 2.1385856706133245e-50
2 2 2.2742848573744637e-50 3.4044335611262505e-50
3 1 -2.0539915013999413e-50 9.973718898150921e-50
3 2 -5.308242064342523e-52 2.0447097051099732e-50
3 3 -4.1174761373463763e-51 2.6812027405423655e-50
4 1 -4.186387107922809e-51 4.330959219836568e-50
4 2 -3.0327640939817292e-52 4.80459455747448e-50
4 3 1.8105668594360633e-51 2.2359055219914145e-50
4 4 -1.3477082323388505e-51 2.4363172837625484e-50
5 1 -1.088429510291861e-50 7.822218492411697e-50
5 2 -8.620374121869642e-52 4.37143776818342e-50
5 3 -4.2678728805737666e-52 4.121634962352902e-50
5 4 -4.614675389123066e-51 2.464385453691013e-50
5 5 -3.300316729825444e-51 2.6662937541053973e-50
6 1 4.0139582880918846e-50 1.1505994114278389e-49
6 2 -2.936920382767426e-51 4.2360859766112303e-50
6 3 8.102691513449624e-51 4.653969691402584e-50
6 4 -7.458710248990854e-52 2.8292725469302397e-50
6 5 -1.5474759800485957e-51 2.1473877330688243e-50
6 6 -3.502670362634878e-51 2.7323263015490325e-50
7 1 4.252936912629147e-51 9.58028063998102e-50
7 2 -4.370591192602343e-52 6.134826863412282e-50
7 3 3.751598412075458e-51 4.835713356204053e-50
7 4 6.197652823502233e-51 4.896629487784841e-50
7 5 2.4459986721989267e-51 2.7966624734528907e-50
7 6 1.6737968393790204e-51 2.22067709718998e-50
7 7 -1.805560797365281e-51 3.093785508480074e-50
8 1 -6.326427068855063e-51 3.263594717181909e-50
8 2 6.933079674872004e-51 4.999267885276331e-50
8 3 6.0437999776540316e-52 3.830900346396439e-50
8 4 -1.2291902194192891e-51 2.841164138969626e-50
8 5 2.139862105492617e-51 3.1815470239097763e-50
8 6 -1.2066485680676113e-51 2.0145410601478546e-50
8 7 2.012579380919351e-52 1.7452743285556463e-50
8 8 -3.80828336191537e-51 3.002855593351165e-50
9 1 -1.8019994277973647e-50 2.043244341461215e-49
9 2 7.554913096278889e-52 3.00546600565225e-50
9 3 7.702417467694736e-52 6.60495844164443e-50
9 4 2.714604540697158e-51 3.5240054846638343e-50
9 5 -5.472104978165398e-52 3.1207297300569804e-50
9 6 -3.296105151633672e-51 3.040415638928884e-50
9 7 1.475464866472088e-51 2.0191429970921351e-50
9 8 1.6240852195406579e-52 1.876082470754627e-50
9 9 4.274790768025385e-51 3.4411386947017404e-50

